Bounds-Constrained Finite Element Approximation of Time-Dependent Partial Differential Equations

Finite elements provide accurate and efficient methods for the numerical solution of partial differential equations by means of restricting variational problems to finite-dimensional approximating spaces. However, they do not, in general, guarantee enforcement of bounds constraints inherent in the original problem. We propose two approaches to enforcing bounds constraints for time-dependent problems. First, we propose general projective methods which result from a systematic modification of any abstract time-stepping scheme. Second, we present a monolithic technique for which we take a modified formulation of implicit single-stage Runge-Kutta methods and general implicit multistep methods as prototypical examples. By solving a constrained optimization problem, we are able to ensure that the bounds constraints are enforced by the approximate solution at the discrete time levels, obtaining (formally) high order methods both in space and time. Numerical examples for the linear heat and advection equations and nonlinear Allen-Cahn equation are given.

==> AC_N100B2BDF4monoTrue_energy.csv <==
idx,time,mindof,maxdof,energy
0,0,-0.99999999,0.99999999,39.14430089
1,0.5,-0.233059949,0.216057993,-0.006332058
2,1,-0.671192204,0.619199307,-0.080115131
3,1.5,-0.985605229,0.985596688,-0.547780306
4,2,-0.998616098,0.999076455,-0.798868228
5,2.5,-0.996282929,0.996788677,-0.862971909
6,3,-0.986556208,0.998364369,-0.879503568
7,3.5,-0.988440755,0.989094449,-0.890647336
8,4,-0.987726549,0.987966163,-0.899579164
9,4.5,-0.985606994,0.988980198,-0.907215796
10,5,-0.98578355,0.985835935,-0.914421287
11,5.5,-0.985732365,0.98602038,-0.921151642
12,6,-0.985617417,0.985908344,-0.927454583
13,6.5,-0.985630837,0.985919671,-0.933411692
14,7,-0.985628567,0.98589861,-0.939110959
15,7.5,-0.985623861,0.985862145,-0.944616216
16,8,-0.985624105,0.985841237,-0.94997343
17,8.5,-0.985624028,0.985817904,-0.955223598
18,9,-0.985623895,0.985782231,-0.960403473
19,9.5,-0.985623875,0.985758101,-0.965542483
20,10,-0.985623876,0.985743291,-0.970664132


==> ACex3N100B1BDF1dt_0.125_energy.csv <==
idx,time,min_dof,max_dof,energy
0,0,-0.99999999,0.99999999,-0.589544139
1,0.125,-0.99999999,0.99999999,-1.823175675
2,0.25,-0.99999999,0.99999999,-1.845010969
3,0.375,-0.99999999,0.99999999,-1.848503139
4,0.5,-0.99999999,0.99999999,-1.850722731
5,0.625,-0.99999999,0.99999999,-1.852839992
6,0.75,-0.99999999,0.99999999,-1.854955656
7,0.875,-0.99999999,0.99999999,-1.857078779
8,1,-0.99999999,0.99999999,-1.859210974
9,1.125,-0.99999999,0.99999999,-1.861352938
10,1.25,-0.99999999,0.99999999,-1.863504512
11,1.375,-0.99999999,0.99999999,-1.865664623
12,1.5,-0.99999999,0.99999999,-1.867831696
13,1.625,-0.99999999,0.99999999,-1.870004266
14,1.75,-0.99999999,0.99999999,-1.872181779
15,1.875,-0.99999999,0.99999999,-1.874364623
16,2,-0.99999999,0.99999999,-1.876554023
17,2.125,-0.99999999,0.99999999,-1.878751477
18,2.25,-0.99999999,0.99999999,-1.880957799
19,2.375,-0.99999999,0.99999999,-1.883172497
20,2.5,-0.99999999,0.99999999,-1.885394025
21,2.625,-0.99999999,0.99999999,-1.887620928
22,2.75,-0.99999999,0.99999999,-1.88985336
23,2.875,-0.99999999,0.99999999,-1.892093042
24,3,-0.99999999,0.99999999,-1.89434245
25,3.125,-0.99999999,0.99999999,-1.896603413
26,3.25,-0.99999999,0.99999999,-1.89887598
27,3.375,-0.99999999,0.99999999,-1.901157965
28,3.5,-0.99999999,0.99999999,-1.90344622
29,3.625,-0.99999999,0.99999999,-1.9057386
30,3.75,-0.99999999,0.99999999,-1.908034988
31,3.875,-0.99999999,0.99999999,-1.910336997
32,4,-0.99999999,0.99999999,-1.912647459
33,4.125,-0.99999999,0.99999999,-1.914969324
34,4.25,-0.99999999,0.99999999,-1.917304481
35,4.375,-0.99999999,0.99999999,-1.919652926
36,4.5,-0.99999999,0.99999999,-1.922012826
37,4.625,-0.99999999,0.99999999,-1.92438098
38,4.75,-0.99999999,0.99999999,-1.926754507
39,4.875,-0.99999999,0.99999999,-1.929132624
40,5,-0.99999999,0.99999999,-1.931517557
41,5.125,-0.99999999,0.99999999,-1.933912855
42,5.25,-0.99999999,0.99999999,-1.936320931
43,5.375,-0.99999999,0.99999999,-1.938741732
44,5.5,-0.99999999,0.99999999,-1.941173242
45,5.625,-0.99999999,0.99999999,-1.94361338
46,5.75,-0.99999999,0.99999999,-1.946061984
47,5.875,-0.99999999,0.99999999,-1.948520926
48,6,-0.99999999,0.99999999,-1.950992358
49,6.125,-0.99999999,0.99999999,-1.953476999
50,6.25,-0.99999999,0.99999999,-1.955974129
51,6.375,-0.99999999,0.99999999,-1.958482013
52,6.5,-0.99999999,0.99999999,-1.960998459
53,6.625,-0.99999999,0.99999999,-1.96352221
54,6.75,-0.99999999,0.99999999,-1.966054212
55,6.875,-0.99999999,0.99999999,-1.96859767
56,7,-0.99999999,0.99999999,-1.971156773
57,7.125,-0.99999999,0.99999999,-1.973734329
58,7.25,-0.99999999,0.99999999,-1.976328936
59,7.375,-0.99999999,0.99999999,-1.978935922
60,7.5,-0.99999999,0.99999999,-1.981551191
61,7.625,-0.99999999,0.99999999,-1.984174308
62,7.75,-0.99999999,0.99999999,-1.986808277
63,7.875,-0.99999999,0.99999999,-1.989456994
64,8,-0.99999999,0.99999999,-1.992122171
65,8.125,-0.99999999,0.99999999,-1.994802842
66,8.25,-0.99999999,0.99999999,-1.997497589
67,8.375,-0.99999999,0.99999999,-2.000205809
68,8.5,-0.99999999,0.99999999,-2.002928208
69,8.625,-0.99999999,0.99999999,-2.005666812
70,8.75,-0.99999999,0.99999999,-2.008423652
71,8.875,-0.99999999,0.99999999,-2.011198672
72,9,-0.99999999,0.99999999,-2.013989244
73,9.125,-0.99999999,0.99999999,-2.016791388
74,9.25,-0.99999999,0.99999999,-2.019604166
75,9.375,-0.99999999,0.99999999,-2.022432168
76,9.5,-0.99999999,0.99999999,-2.025281563
77,9.625,-0.99999999,0.99999999,-2.028154824
78,9.75,-0.99999999,0.99999999,-2.031049378
79,9.875,-0.99999999,0.99999999,-2.033960854
80,10,-0.99999999,0.99999999,-2.036888186
81,10.125,-0.99999999,0.99999999,-2.0398337
82,10.25,-0.99999999,0.99999999,-2.042799984
83,10.375,-0.99999999,0.99999999,-2.04578804
84,10.5,-0.99999999,0.99999999,-2.048796555
85,10.625,-0.99999999,0.99999999,-2.051823031
86,10.75,-0.99999999,0.99999999,-2.054867635
87,10.875,-0.99999999,0.99999999,-2.057935314
88,11,-0.99999999,0.99999999,-2.06103291
89,11.125,-0.99999999,0.99999999,-2.064161487
90,11.25,-0.99999999,0.99999999,-2.067314416
91,11.375,-0.99999999,0.99999999,-2.070485675
92,11.5,-0.99999999,0.99999999,-2.073677283
93,11.625,-0.99999999,0.99999999,-2.076896522
94,11.75,-0.99999999,0.99999999,-2.080147089
95,11.875,-0.99999999,0.99999999,-2.083427124
96,12,-0.99999999,0.99999999,-2.086733776
97,12.125,-0.99999999,0.99999999,-2.090068112
98,12.25,-0.99999999,0.99999999,-2.093436624
99,12.375,-0.99999999,0.99999999,-2.096844784
100,12.5,-0.99999999,0.99999999,-2.100289839
101,12.625,-0.99999999,0.99999999,-2.103763594
102,12.75,-0.99999999,0.99999999,-2.107266629
103,12.875,-0.99999999,0.99999999,-2.110808854
104,13,-0.99999999,0.99999999,-2.114395038
105,13.125,-0.99999999,0.99999999,-2.118020904
106,13.25,-0.99999999,0.99999999,-2.121685123
107,13.375,-0.99999999,0.99999999,-2.125395732
108,13.5,-0.99999999,0.99999999,-2.129161497
109,13.625,-0.99999999,0.99999999,-2.132981067
110,13.75,-0.99999999,0.99999999,-2.136845705
111,13.875,-0.99999999,0.99999999,-2.140757387
112,14,-0.99999999,0.99999999,-2.144730413
113,14.125,-0.99999999,0.99999999,-2.148767417
114,14.25,-0.99999999,0.99999999,-2.152862265
115,14.375,-0.99999999,0.99999999,-2.157024778
116,14.5,-0.99999999,0.99999999,-2.161270506
117,14.625,-0.99999999,0.99999999,-2.165598193
118,14.75,-0.99999999,0.99999999,-2.170002703
119,14.875,-0.99999999,0.99999999,-2.174499124
120,15,-0.99999999,0.99999999,-2.17910059
121,15.125,-0.99999999,0.99999999,-2.183800066
122,15.25,-0.99999999,0.99999999,-2.188613544
123,15.375,-0.99999999,0.99999999,-2.193566602
124,15.5,-0.99999999,0.99999999,-2.198658607
125,15.625,-0.99999999,0.99999999,-2.203914417
126,15.75,-0.99999999,0.99999999,-2.209365351
127,15.875,-0.99999999,0.99999999,-2.215019903
128,16,-0.99999999,0.99999999,-2.220927482
129,16.125,-0.99999999,0.99999999,-2.227123829
130,16.25,-0.99999999,0.99999999,-2.23367911
131,16.375,-0.99999999,0.99999999,-2.240690077
132,16.5,-0.99999999,0.99999999,-2.248312406
133,16.625,-0.99999999,0.99999999,-2.256827903
134,16.75,-0.99999999,0.99999999,-2.266945602
135,16.875,-0.99999999,0.99999999,-2.281877988
136,17,-0.99999999,0.99999999,-2.305007296
137,17.125,-0.99999999,0.99999999,-2.319847673
138,17.25,-0.99999999,0.99999999,-2.321812914
139,17.375,-0.99999999,0.99999999,-2.323164801
140,17.5,-0.99999999,0.99999999,-2.324523125
141,17.625,-0.99999999,0.99999999,-2.325889852
142,17.75,-0.99999999,0.99999999,-2.327265724
143,17.875,-0.99999999,0.99999999,-2.328650181
144,18,-0.99999999,0.99999999,-2.330041596
145,18.125,-0.99999999,0.99999999,-2.331437894
146,18.25,-0.99999999,0.99999999,-2.332837898
147,18.375,-0.99999999,0.99999999,-2.334242473
148,18.5,-0.99999999,0.99999999,-2.335654548
149,18.625,-0.99999999,0.99999999,-2.33707692
150,18.75,-0.99999999,0.99999999,-2.338510309
151,18.875,-0.99999999,0.99999999,-2.339953017
152,19,-0.99999999,0.99999999,-2.34140212
153,19.125,-0.99999999,0.99999999,-2.342855556
154,19.25,-0.99999999,0.99999999,-2.344313869
155,19.375,-0.99999999,0.99999999,-2.345779648
156,19.5,-0.99999999,0.99999999,-2.347255435
157,19.625,-0.99999999,0.99999999,-2.348742333
158,19.75,-0.99999999,0.99999999,-2.350239972
159,19.875,-0.99999999,0.99999999,-2.351746719
160,20,-0.99999999,0.99999999,-2.353260451
161,20.125,-0.99999999,0.99999999,-2.354780035
162,20.25,-0.99999999,0.99999999,-2.3563063
163,20.375,-0.99999999,0.99999999,-2.357841738
164,20.5,-0.99999999,0.99999999,-2.359389422
165,20.625,-0.99999999,0.99999999,-2.360950657
166,20.75,-0.99999999,0.99999999,-2.362523308
167,20.875,-0.99999999,0.99999999,-2.364103658
168,21,-0.99999999,0.99999999,-2.365689889
169,21.125,-0.99999999,0.99999999,-2.367283746
170,21.25,-0.99999999,0.99999999,-2.368889198
171,21.375,-0.99999999,0.99999999,-2.370509203
172,21.5,-0.99999999,0.99999999,-2.37214338
173,21.625,-0.99999999,0.99999999,-2.373788935
174,21.75,-0.99999999,0.99999999,-2.37544351
175,21.875,-0.99999999,0.99999999,-2.37710649
176,22,-0.99999999,0.99999999,-2.378779575
177,22.125,-0.99999999,0.99999999,-2.380465974
178,22.25,-0.99999999,0.99999999,-2.382168314
179,22.375,-0.99999999,0.99999999,-2.383886627
180,22.5,-0.99999999,0.99999999,-2.385617986
181,22.625,-0.99999999,0.99999999,-2.387358685
182,22.75,-0.99999999,0.99999999,-2.389108768
183,22.875,-0.99999999,0.99999999,-2.390872935
184,23,-0.99999999,0.99999999,-2.392655745
185,23.125,-0.99999999,0.99999999,-2.394457399
186,23.25,-0.99999999,0.99999999,-2.396273941
187,23.375,-0.99999999,0.99999999,-2.398101745
188,23.5,-0.99999999,0.99999999,-2.399941884
189,23.625,-0.99999999,0.99999999,-2.401798446
190,23.75,-0.99999999,0.99999999,-2.403675013
191,23.875,-0.99999999,0.99999999,-2.405572438
192,24,-0.99999999,0.99999999,-2.407488024
193,24.125,-0.99999999,0.99999999,-2.409418154
194,24.25,-0.99999999,0.99999999,-2.411362603
195,24.375,-0.99999999,0.99999999,-2.413326332
196,24.5,-0.99999999,0.99999999,-2.415315182
197,24.625,-0.99999999,0.99999999,-2.417328501
198,24.75,-0.99999999,0.99999999,-2.419360451
199,24.875,-0.99999999,0.99999999,-2.421408462
200,25,-0.99999999,0.99999999,-2.42347742
201,25.125,-0.99999999,0.99999999,-2.425573943
202,25.25,-0.99999999,0.99999999,-2.427698841
203,25.375,-0.99999999,0.99999999,-2.429848293
204,25.5,-0.99999999,0.99999999,-2.432018968
205,25.625,-0.99999999,0.99999999,-2.434213084
206,25.75,-0.99999999,0.99999999,-2.436437719
207,25.875,-0.99999999,0.99999999,-2.438697171
208,26,-0.99999999,0.99999999,-2.44098725
209,26.125,-0.99999999,0.99999999,-2.443302044
210,26.25,-0.99999999,0.99999999,-2.445646571
211,26.375,-0.99999999,0.99999999,-2.448030806
212,26.5,-0.99999999,0.99999999,-2.45045561
213,26.625,-0.99999999,0.99999999,-2.452914246
214,26.75,-0.99999999,0.99999999,-2.455406464
215,26.875,-0.99999999,0.99999999,-2.457940887
216,27,-0.99999999,0.99999999,-2.460524896
217,27.125,-0.99999999,0.99999999,-2.463155567
218,27.25,-0.99999999,0.99999999,-2.465827202
219,27.375,-0.99999999,0.99999999,-2.468547981
220,27.5,-0.99999999,0.99999999,-2.471330903
221,27.625,-0.99999999,0.99999999,-2.474172209
222,27.75,-0.99999999,0.99999999,-2.47706643
223,27.875,-0.99999999,0.99999999,-2.480026678
224,28,-0.99999999,0.99999999,-2.483064566
225,28.125,-0.99999999,0.99999999,-2.486175758
226,28.25,-0.99999999,0.99999999,-2.489360875
227,28.375,-0.99999999,0.99999999,-2.492639973
228,28.5,-0.99999999,0.99999999,-2.496020187
229,28.625,-0.99999999,0.99999999,-2.499496012
230,28.75,-0.99999999,0.99999999,-2.503091243
231,28.875,-0.99999999,0.99999999,-2.506822034
232,29,-0.99999999,0.99999999,-2.510687378
233,29.125,-0.99999999,0.99999999,-2.51472039
234,29.25,-0.99999999,0.99999999,-2.518942782
235,29.375,-0.99999999,0.99999999,-2.523372407
236,29.5,-0.99999999,0.99999999,-2.528066133
237,29.625,-0.99999999,0.99999999,-2.533056624
238,29.75,-0.99999999,0.99999999,-2.538433172
239,29.875,-0.99999999,0.99999999,-2.544292876
240,30,-0.99999999,0.99999999,-2.550821513
241,30.125,-0.99999999,0.99999999,-2.558353966
242,30.25,-0.99999999,0.922163871,-2.568007561
243,30.375,-0.99999999,0.424124606,-2.58401629
244,30.5,-0.999734682,-0.437507771,-2.606194629
245,30.625,-0.999328312,-0.967891396,-2.614271792
246,30.75,-0.999325687,-0.999136727,-2.614378243
247,30.875,-0.999325673,-0.999325015,-2.614378261
248,31,-0.999325673,-0.99932567,-2.614378261
249,31.125,-0.999325673,-0.99932567,-2.614378261
250,31.25,-0.999325673,-0.99932567,-2.614378261
251,31.375,-0.999325673,-0.99932567,-2.614378261
252,31.5,-0.999325673,-0.99932567,-2.614378261
253,31.625,-0.999325673,-0.99932567,-2.614378261
254,31.75,-0.999325673,-0.99932567,-2.614378261
255,31.875,-0.999325673,-0.99932567,-2.614378261
256,32,-0.999325673,-0.99932567,-2.614378261
257,32.125,-0.999325673,-0.99932567,-2.614378261
258,32.25,-0.999325673,-0.99932567,-2.614378261
259,32.375,-0.999325673,-0.99932567,-2.614378261
260,32.5,-0.999325673,-0.99932567,-2.614378261
261,32.625,-0.999325673,-0.99932567,-2.614378261
262,32.75,-0.999325673,-0.99932567,-2.614378261
263,32.875,-0.999325673,-0.99932567,-2.614378261
264,33,-0.999325673,-0.99932567,-2.614378261
265,33.125,-0.999325673,-0.99932567,-2.614378261
266,33.25,-0.999325673,-0.99932567,-2.614378261
267,33.375,-0.999325673,-0.99932567,-2.614378261
268,33.5,-0.999325673,-0.99932567,-2.614378261
269,33.625,-0.999325673,-0.99932567,-2.614378261
270,33.75,-0.999325673,-0.99932567,-2.614378261
271,33.875,-0.999325673,-0.99932567,-2.614378261
272,34,-0.999325673,-0.99932567,-2.614378261
273,34.125,-0.999325673,-0.99932567,-2.614378261
274,34.25,-0.999325673,-0.99932567,-2.614378261
275,34.375,-0.999325673,-0.99932567,-2.614378261
276,34.5,-0.999325673,-0.99932567,-2.614378261
277,34.625,-0.999325673,-0.99932567,-2.614378261
278,34.75,-0.999325673,-0.99932567,-2.614378261
279,34.875,-0.999325673,-0.99932567,-2.614378261
280,35,-0.999325673,-0.99932567,-2.614378261


==> ACex3N100B2BDF2dt_0.001_energy_filtered.csv <==
idx,time,mindof,maxdof,energy
0,0,-0.99999999,0.99999999,0.160367407
100,0.1,-0.99999999,0.99999999,-1.848174678
200,0.2,-0.99999999,0.99999999,-1.852842112
300,0.3,-0.99999999,0.99999999,-1.854538071
400,0.4,-0.99999999,0.99999999,-1.856150029
500,0.5,-0.99999999,0.99999999,-1.857764674
600,0.6,-0.99999999,0.99999999,-1.859383743
700,0.7,-0.99999999,0.99999999,-1.861005976
800,0.8,-0.99999999,0.99999999,-1.862630932
900,0.9,-0.99999999,0.99999999,-1.864259423
1000,1,-0.99999999,0.99999999,-1.865892152
1100,1.1,-0.99999999,0.99999999,-1.867529205
1200,1.2,-0.99999999,0.99999999,-1.869170448
1300,1.3,-0.99999999,0.99999999,-1.87081556
1400,1.4,-0.99999999,0.99999999,-1.872463796
1500,1.5,-0.99999999,0.99999999,-1.874115738
1600,1.6,-0.99999999,0.99999999,-1.8757717
1700,1.7,-0.99999999,0.99999999,-1.877431712
1800,1.8,-0.99999999,0.99999999,-1.879096416
1900,1.9,-0.99999999,0.99999999,-1.880766008
2000,2,-0.99999999,0.99999999,-1.882440387
2100,2.1,-0.99999999,0.99999999,-1.884119789
2200,2.2,-0.99999999,0.99999999,-1.885803071
2300,2.3,-0.99999999,0.99999999,-1.88748905
2400,2.4,-0.99999999,0.99999999,-1.889177542
2500,2.5,-0.99999999,0.99999999,-1.890870038
2600,2.6,-0.99999999,0.99999999,-1.892567924
2700,2.7,-0.99999999,0.99999999,-1.894271627
2800,2.8,-0.99999999,0.99999999,-1.895980838
2900,2.9,-0.99999999,0.99999999,-1.897694996
3000,3,-0.99999999,0.99999999,-1.899413885
3100,3.1,-0.99999999,0.99999999,-1.901136921
3200,3.2,-0.99999999,0.99999999,-1.902863853
3300,3.3,-0.99999999,0.99999999,-1.904594199
3400,3.4,-0.99999999,0.99999999,-1.906328664
3500,3.5,-0.99999999,0.99999999,-1.908067781
3600,3.6,-0.99999999,0.99999999,-1.909812744
3700,3.7,-0.99999999,0.99999999,-1.911563976
3800,3.8,-0.99999999,0.99999999,-1.913320259
3900,3.9,-0.99999999,0.99999999,-1.915080463
4000,4,-0.99999999,0.99999999,-1.916845463
4100,4.1,-0.99999999,0.99999999,-1.918615312
4200,4.2,-0.99999999,0.99999999,-1.920391366
4300,4.3,-0.99999999,0.99999999,-1.922173194
4400,4.4,-0.99999999,0.99999999,-1.923959894
4500,4.5,-0.99999999,0.99999999,-1.925751257
4600,4.6,-0.99999999,0.99999999,-1.927546959
4700,4.7,-0.99999999,0.99999999,-1.929347014
4800,4.8,-0.99999999,0.99999999,-1.931151879
4900,4.9,-0.99999999,0.99999999,-1.932963367
5000,5,-0.99999999,0.99999999,-1.934782048
5100,5.1,-0.99999999,0.99999999,-1.936607776
5200,5.2,-0.99999999,0.99999999,-1.938439273
5300,5.3,-0.99999999,0.99999999,-1.94027505
5400,5.4,-0.99999999,0.99999999,-1.942115154
5500,5.5,-0.99999999,0.99999999,-1.943959659
5600,5.6,-0.99999999,0.99999999,-1.945809662
5700,5.7,-0.99999999,0.99999999,-1.947666946
5800,5.8,-0.99999999,0.99999999,-1.949531796
5900,5.9,-0.99999999,0.99999999,-1.951403815
6000,6,-0.99999999,0.99999999,-1.953281522
6100,6.1,-0.99999999,0.99999999,-1.95516364
6200,6.2,-0.99999999,0.99999999,-1.957051522
6300,6.3,-0.99999999,0.99999999,-1.958946658
6400,6.4,-0.99999999,0.99999999,-1.960848965
6500,6.5,-0.99999999,0.99999999,-1.962757603
6600,6.6,-0.99999999,0.99999999,-1.964671874
6700,6.7,-0.99999999,0.99999999,-1.966591819
6800,6.8,-0.99999999,0.99999999,-1.968518232
6900,6.9,-0.99999999,0.99999999,-1.970451515
7000,7,-0.99999999,0.99999999,-1.972392555
7100,7.1,-0.99999999,0.99999999,-1.974342584
7200,7.2,-0.99999999,0.99999999,-1.976300815
7300,7.3,-0.99999999,0.99999999,-1.978265841
7400,7.4,-0.99999999,0.99999999,-1.98023518
7500,7.5,-0.99999999,0.99999999,-1.982209683
7600,7.6,-0.99999999,0.99999999,-1.984191884
7700,7.7,-0.99999999,0.99999999,-1.98618286
7800,7.8,-0.99999999,0.99999999,-1.988182978
7900,7.9,-0.99999999,0.99999999,-1.990191032
8000,8,-0.99999999,0.99999999,-1.992206609
8100,8.1,-0.99999999,0.99999999,-1.994229464
8200,8.2,-0.99999999,0.99999999,-1.996260335
8300,8.3,-0.99999999,0.99999999,-1.998299455
8400,8.4,-0.99999999,0.99999999,-2.000346952
8500,8.5,-0.99999999,0.99999999,-2.002403049
8600,8.6,-0.99999999,0.99999999,-2.004466491
8700,8.7,-0.99999999,0.99999999,-2.006536871
8800,8.8,-0.99999999,0.99999999,-2.008616693
8900,8.9,-0.99999999,0.99999999,-2.010706661
9000,9,-0.99999999,0.99999999,-2.012807097
9100,9.1,-0.99999999,0.99999999,-2.014917242
9200,9.2,-0.99999999,0.99999999,-2.017035535
9300,9.3,-0.99999999,0.99999999,-2.019161135
9400,9.4,-0.99999999,0.99999999,-2.021295005
9500,9.5,-0.99999999,0.99999999,-2.02343962
9600,9.6,-0.99999999,0.99999999,-2.025594965
9700,9.7,-0.99999999,0.99999999,-2.027760922
9800,9.8,-0.99999999,0.99999999,-2.029936656
9900,9.9,-0.99999999,0.99999999,-2.032122439
10000,10,-0.99999999,0.99999999,-2.034318804
10100,10.1,-0.99999999,0.99999999,-2.036526635
10200,10.2,-0.99999999,0.99999999,-2.038746078
10300,10.3,-0.99999999,0.99999999,-2.040975554
10400,10.4,-0.99999999,0.99999999,-2.043214049
10500,10.5,-0.99999999,0.99999999,-2.045462329
10600,10.6,-0.99999999,0.99999999,-2.047724541
10700,10.7,-0.99999999,0.99999999,-2.050000475
10800,10.8,-0.99999999,0.99999999,-2.052288883
10900,10.9,-0.99999999,0.99999999,-2.054588601
11000,11,-0.99999999,0.99999999,-2.056899883
11100,11.1,-0.99999999,0.99999999,-2.059223649
11200,11.2,-0.99999999,0.99999999,-2.061561488
11300,11.3,-0.99999999,0.99999999,-2.063913593
11400,11.4,-0.99999999,0.99999999,-2.066278539
11500,11.5,-0.99999999,0.99999999,-2.068654699
11600,11.6,-0.99999999,0.99999999,-2.071044753
11700,11.7,-0.99999999,0.99999999,-2.073451554
11800,11.8,-0.99999999,0.99999999,-2.075874696
11900,11.9,-0.99999999,0.99999999,-2.078313104
12000,12,-0.99999999,0.99999999,-2.080765508
12100,12.1,-0.99999999,0.99999999,-2.083232213
12200,12.2,-0.99999999,0.99999999,-2.085715781
12300,12.3,-0.99999999,0.99999999,-2.088215987
12400,12.4,-0.99999999,0.99999999,-2.090732876
12500,12.5,-0.99999999,0.99999999,-2.093266672
12600,12.6,-0.99999999,0.99999999,-2.095819813
12700,12.7,-0.99999999,0.99999999,-2.098392646
12800,12.8,-0.99999999,0.99999999,-2.100984783
12900,12.9,-0.99999999,0.99999999,-2.103593741
13000,13,-0.99999999,0.99999999,-2.106220715
13100,13.1,-0.99999999,0.99999999,-2.108869744
13200,13.2,-0.99999999,0.99999999,-2.111540392
13300,13.3,-0.99999999,0.99999999,-2.114231926
13400,13.4,-0.99999999,0.99999999,-2.116945428
13500,13.5,-0.99999999,0.99999999,-2.119682609
13600,13.6,-0.99999999,0.99999999,-2.122445811
13700,13.7,-0.99999999,0.99999999,-2.125233455
13800,13.8,-0.99999999,0.99999999,-2.128043312
13900,13.9,-0.99999999,0.99999999,-2.130880181
14000,14,-0.99999999,0.99999999,-2.133745053
14100,14.1,-0.99999999,0.99999999,-2.136636885
14200,14.2,-0.99999999,0.99999999,-2.139556715
14300,14.3,-0.99999999,0.99999999,-2.142508234
14400,14.4,-0.99999999,0.99999999,-2.145494137
14500,14.5,-0.99999999,0.99999999,-2.148512501
14600,14.6,-0.99999999,0.99999999,-2.151562557
14700,14.7,-0.99999999,0.99999999,-2.154648874
14800,14.8,-0.99999999,0.99999999,-2.157773283
14900,14.9,-0.99999999,0.99999999,-2.160934858
15000,15,-0.99999999,0.99999999,-2.164138544
15100,15.1,-0.99999999,0.99999999,-2.167387566
15200,15.2,-0.99999999,0.99999999,-2.17068118
15300,15.3,-0.99999999,0.99999999,-2.174021616
15400,15.4,-0.99999999,0.99999999,-2.17741482
15500,15.5,-0.99999999,0.99999999,-2.180861755
15600,15.6,-0.99999999,0.99999999,-2.184361606
15700,15.7,-0.99999999,0.99999999,-2.187924964
15800,15.8,-0.99999999,0.99999999,-2.191554386
15900,15.9,-0.99999999,0.99999999,-2.195252344
16000,16,-0.99999999,0.99999999,-2.199027258
16100,16.1,-0.99999999,0.99999999,-2.202884454
16200,16.2,-0.99999999,0.99999999,-2.206829986
16300,16.3,-0.99999999,0.99999999,-2.210873265
16400,16.4,-0.99999999,0.99999999,-2.215017613
16500,16.5,-0.99999999,0.99999999,-2.21928309
16600,16.6,-0.99999999,0.99999999,-2.22368113
16700,16.7,-0.99999999,0.99999999,-2.228226528
16800,16.8,-0.99999999,0.99999999,-2.232943803
16900,16.9,-0.99999999,0.99999999,-2.237856927
17000,17,-0.99999999,0.99999999,-2.242998539
17100,17.1,-0.99999999,0.99999999,-2.248420342
17200,17.2,-0.99999999,0.99999999,-2.254181281
17300,17.3,-0.99999999,0.99999999,-2.260387615
17400,17.4,-0.99999999,0.99999999,-2.26719799
17500,17.5,-0.99999999,0.99999999,-2.274962835
17600,17.6,-0.99999999,0.99999999,-2.284698934
17700,17.7,-0.99999999,0.99999999,-2.298307983
17800,17.8,-0.99999999,0.99999999,-2.315635482
17900,17.9,-0.99999999,0.99999999,-2.32480544
18000,18,-0.99999999,0.99999999,-2.325839732
18100,18.1,-0.99999999,0.99999999,-2.326878186
18200,18.2,-0.99999999,0.99999999,-2.327921617
18300,18.3,-0.99999999,0.99999999,-2.328969369
18400,18.4,-0.99999999,0.99999999,-2.330021135
18500,18.5,-0.99999999,0.99999999,-2.33107642
18600,18.6,-0.99999999,0.99999999,-2.332134841
18700,18.7,-0.99999999,0.99999999,-2.333196418
18800,18.8,-0.99999999,0.99999999,-2.3342617
18900,18.9,-0.99999999,0.99999999,-2.335332051
19000,19,-0.99999999,0.99999999,-2.336407425
19100,19.1,-0.99999999,0.99999999,-2.337487646
19200,19.2,-0.99999999,0.99999999,-2.338572069
19300,19.3,-0.99999999,0.99999999,-2.339659722
19400,19.4,-0.99999999,0.99999999,-2.340751253
19500,19.5,-0.99999999,0.99999999,-2.341846578
19600,19.6,-0.99999999,0.99999999,-2.342946647
19700,19.7,-0.99999999,0.99999999,-2.344052081
19800,19.8,-0.99999999,0.99999999,-2.345162812
19900,19.9,-0.99999999,0.99999999,-2.346278435
20000,20,-0.99999999,0.99999999,-2.347397814
20100,20.1,-0.99999999,0.99999999,-2.348520452
20200,20.2,-0.99999999,0.99999999,-2.349648091
20300,20.3,-0.99999999,0.99999999,-2.350781765
20400,20.4,-0.99999999,0.99999999,-2.351921255
20500,20.5,-0.99999999,0.99999999,-2.353065584
20600,20.6,-0.99999999,0.99999999,-2.354214412
20700,20.7,-0.99999999,0.99999999,-2.355367716
20800,20.8,-0.99999999,0.99999999,-2.356525861
20900,20.9,-0.99999999,0.99999999,-2.357688859
21000,21,-0.99999999,0.99999999,-2.358857843
21100,21.1,-0.99999999,0.99999999,-2.360033438
21200,21.2,-0.99999999,0.99999999,-2.361215347
21300,21.3,-0.99999999,0.99999999,-2.362402479
21400,21.4,-0.99999999,0.99999999,-2.363592908
21500,21.5,-0.99999999,0.99999999,-2.364788533
21600,21.6,-0.99999999,0.99999999,-2.365991025
21700,21.7,-0.99999999,0.99999999,-2.367200535
21800,21.8,-0.99999999,0.99999999,-2.36841619
21900,21.9,-0.99999999,0.99999999,-2.369637862
22000,22,-0.99999999,0.99999999,-2.370865085
22100,22.1,-0.99999999,0.99999999,-2.372097809
22200,22.2,-0.99999999,0.99999999,-2.3733368
22300,22.3,-0.99999999,0.99999999,-2.374582964
22400,22.4,-0.99999999,0.99999999,-2.375836495
22500,22.5,-0.99999999,0.99999999,-2.37709698
22600,22.6,-0.99999999,0.99999999,-2.37836303
22700,22.7,-0.99999999,0.99999999,-2.379634739
22800,22.8,-0.99999999,0.99999999,-2.380913981
22900,22.9,-0.99999999,0.99999999,-2.382201206
23000,23,-0.99999999,0.99999999,-2.38349681
23100,23.1,-0.99999999,0.99999999,-2.384799818
23200,23.2,-0.99999999,0.99999999,-2.386109145
23300,23.3,-0.99999999,0.99999999,-2.387424405
23400,23.4,-0.99999999,0.99999999,-2.388747708
23500,23.5,-0.99999999,0.99999999,-2.390080299
23600,23.6,-0.99999999,0.99999999,-2.391421854
23700,23.7,-0.99999999,0.99999999,-2.39277134
23800,23.8,-0.99999999,0.99999999,-2.394128318
23900,23.9,-0.99999999,0.99999999,-2.395493092
24000,24,-0.99999999,0.99999999,-2.396866233
24100,24.1,-0.99999999,0.99999999,-2.398248967
24200,24.2,-0.99999999,0.99999999,-2.399641968
24300,24.3,-0.99999999,0.99999999,-2.401043764
24400,24.4,-0.99999999,0.99999999,-2.402453019
24500,24.5,-0.99999999,0.99999999,-2.40387152
24600,24.6,-0.99999999,0.99999999,-2.405301739
24700,24.7,-0.99999999,0.99999999,-2.406742469
24800,24.8,-0.99999999,0.99999999,-2.40819267
24900,24.9,-0.99999999,0.99999999,-2.409652115
25000,25,-0.99999999,0.99999999,-2.411121626
25100,25.1,-0.99999999,0.99999999,-2.412602089
25200,25.2,-0.99999999,0.99999999,-2.414095179
25300,25.3,-0.99999999,0.99999999,-2.415600712
25400,25.4,-0.99999999,0.99999999,-2.417116495
25500,25.5,-0.99999999,0.99999999,-2.418642034
25600,25.6,-0.99999999,0.99999999,-2.420180497
25700,25.7,-0.99999999,0.99999999,-2.421732721
25800,25.8,-0.99999999,0.99999999,-2.423298184
25900,25.9,-0.99999999,0.99999999,-2.424875777
26000,26,-0.99999999,0.99999999,-2.426465775
26100,26.1,-0.99999999,0.99999999,-2.428069999
26200,26.2,-0.99999999,0.99999999,-2.429689502
26300,26.3,-0.99999999,0.99999999,-2.431323524
26400,26.4,-0.99999999,0.99999999,-2.432970949
26500,26.5,-0.99999999,0.99999999,-2.43463297
26600,26.6,-0.99999999,0.99999999,-2.436311885
26700,26.7,-0.99999999,0.99999999,-2.438008551
26800,26.8,-0.99999999,0.99999999,-2.43972169
26900,26.9,-0.99999999,0.99999999,-2.441449134
27000,27,-0.99999999,0.99999999,-2.44319449
27100,27.1,-0.99999999,0.99999999,-2.444960243
27200,27.2,-0.99999999,0.99999999,-2.446745131
27300,27.3,-0.99999999,0.99999999,-2.448548231
27400,27.4,-0.99999999,0.99999999,-2.45037093
27500,27.5,-0.99999999,0.99999999,-2.45221449
27600,27.6,-0.99999999,0.99999999,-2.454081301
27700,27.7,-0.99999999,0.99999999,-2.455969265
27800,27.8,-0.99999999,0.99999999,-2.457878656
27900,27.9,-0.99999999,0.99999999,-2.459814538
28000,28,-0.99999999,0.99999999,-2.461775851
28100,28.1,-0.99999999,0.99999999,-2.463761246
28200,28.2,-0.99999999,0.99999999,-2.465772611
28300,28.3,-0.99999999,0.99999999,-2.467813669
28400,28.4,-0.99999999,0.99999999,-2.469885762
28500,28.5,-0.99999999,0.99999999,-2.471986666
28600,28.6,-0.99999999,0.99999999,-2.474118234
28700,28.7,-0.99999999,0.99999999,-2.476285294
28800,28.8,-0.99999999,0.99999999,-2.478488135
28900,28.9,-0.99999999,0.99999999,-2.480726039
29000,29,-0.99999999,0.99999999,-2.48300429
29100,29.1,-0.99999999,0.99999999,-2.485324159
29200,29.2,-0.99999999,0.99999999,-2.4876856
29300,29.3,-0.99999999,0.99999999,-2.490093353
29400,29.4,-0.99999999,0.99999999,-2.492552516
29500,29.5,-0.99999999,0.99999999,-2.495061657
29600,29.6,-0.99999999,0.99999999,-2.497624385
29700,29.7,-0.99999999,0.99999999,-2.500249602
29800,29.8,-0.99999999,0.99999999,-2.502937459
29900,29.9,-0.99999999,0.99999999,-2.50569318
30000,30,-0.99999999,0.99999999,-2.508524112
30100,30.1,-0.99999999,0.99999999,-2.511434216
30200,30.2,-0.99999999,0.99999999,-2.514434193
30300,30.3,-0.99999999,0.99999999,-2.517530328
30400,30.4,-0.99999999,0.99999999,-2.520731124
30500,30.5,-0.99999999,0.99999999,-2.524054583
30600,30.6,-0.99999999,0.99999999,-2.527508831
30700,30.7,-0.99999999,0.99999999,-2.531115395
30800,30.8,-0.99999999,0.99999999,-2.534896439
30900,30.9,-0.99999999,0.99999999,-2.538880209
31000,31,-0.99999999,0.99999999,-2.543102436
31100,31.1,-0.99999999,0.99999999,-2.547620836
31200,31.2,-0.99999999,0.99999999,-2.552501189
31300,31.3,-0.99999999,0.99999999,-2.557868594
31400,31.4,-0.99999999,0.99999999,-2.563914614
31500,31.5,-0.99999999,0.924533427,-2.571122753
31600,31.6,-0.99999999,0.649952634,-2.580857741
31700,31.7,-0.99999999,0.130961246,-2.594928781
31800,31.8,-0.99999999,-0.614982696,-2.61080595
31900,31.9,-0.999367842,-0.999310812,-2.614378261
32000,32,-0.999367842,-0.999310812,-2.614378261
32100,32.1,-0.999367842,-0.999310812,-2.614378261
32200,32.2,-0.999367842,-0.999310812,-2.614378261
32300,32.3,-0.999367842,-0.999310812,-2.614378261
32400,32.4,-0.999367842,-0.999310812,-2.614378261
32500,32.5,-0.999367842,-0.999310812,-2.614378261
32600,32.6,-0.999367842,-0.999310812,-2.614378261
32700,32.7,-0.999367842,-0.999310812,-2.614378261
32800,32.8,-0.999367842,-0.999310812,-2.614378261
32900,32.9,-0.999367842,-0.999310812,-2.614378261
33000,33,-0.999367842,-0.999310812,-2.614378261
33100,33.1,-0.999367842,-0.999310812,-2.614378261
33200,33.2,-0.999367842,-0.999310812,-2.614378261
33300,33.3,-0.999367842,-0.999310812,-2.614378261
33400,33.4,-0.999367842,-0.999310812,-2.614378261
33500,33.5,-0.999367842,-0.999310812,-2.614378261
33600,33.6,-0.999367842,-0.999310812,-2.614378261
33700,33.7,-0.999367842,-0.999310812,-2.614378261
33800,33.8,-0.999367842,-0.999310812,-2.614378261
33900,33.9,-0.999367842,-0.999310812,-2.614378261
34000,34,-0.999367842,-0.999310812,-2.614378261
34100,34.1,-0.999367842,-0.999310812,-2.614378261
34200,34.2,-0.999367842,-0.999310812,-2.614378261
34300,34.3,-0.999367842,-0.999310812,-2.614378261
34400,34.4,-0.999367842,-0.999310812,-2.614378261
34500,34.5,-0.999367842,-0.999310812,-2.614378261
34600,34.6,-0.999367842,-0.999310812,-2.614378261
34700,34.7,-0.999367842,-0.999310812,-2.614378261
34800,34.8,-0.999367842,-0.999310812,-2.614378261
34900,34.9,-0.999367842,-0.999310812,-2.614378261
35000,35,-0.999367842,-0.999310812,-2.614378261


==> ACex3N25B3BDF3dt_0.5_energy.csv <==
idx,time,min_dof,max_dof,energy
0,0,-0.99999999,0.99999999,-1.540013164
1,0.5,-0.99999999,0.99999999,-1.852475766
2,1,-0.99999999,0.99999999,-1.861270951
3,1.5,-0.99999999,0.99999999,-1.868457889
4,2,-0.99999999,0.99999999,-1.875987473
5,2.5,-0.99999999,0.99999999,-1.884402112
6,3,-0.99999999,0.99999999,-1.893519361
7,3.5,-0.99999999,0.99999999,-1.902611627
8,4,-0.99999999,0.99999999,-1.911844277
9,4.5,-0.99999999,0.99999999,-1.920869832
10,5,-0.99999999,0.99999999,-1.929143584
11,5.5,-0.99999999,0.99999999,-1.937173135
12,6,-0.99999999,0.99999999,-1.946056576
13,6.5,-0.99999999,0.99999999,-1.956554665
14,7,-0.99999999,0.99999999,-1.968534972
15,7.5,-0.99999999,0.99999999,-1.97952563
16,8,-0.99999999,0.99999999,-1.989515704
17,8.5,-0.99999999,0.99999999,-1.999397443
18,9,-0.99999999,0.99999999,-2.009426424
19,9.5,-0.99999999,0.99999999,-2.019855495
20,10,-0.99999999,0.99999999,-2.030760564
21,10.5,-0.99999999,0.99999999,-2.042214799
22,11,-0.99999999,0.99999999,-2.053437815
23,11.5,-0.99999999,0.99999999,-2.06634638
24,12,-0.99999999,0.99999999,-2.079665202
25,12.5,-0.99999999,0.99999999,-2.092302044
26,13,-0.99999999,0.99999999,-2.10642964
27,13.5,-0.99999999,0.99999999,-2.120591882
28,14,-0.99999999,0.99999999,-2.13466127
29,14.5,-0.99999999,0.99999999,-2.149066203
30,15,-0.99999999,0.99999999,-2.165760555
31,15.5,-0.99999999,0.99999999,-2.183143843
32,16,-0.99999999,0.99999999,-2.201942157
33,16.5,-0.99999999,0.99999999,-2.22393846
34,17,-0.99999999,0.99999999,-2.250696061
35,17.5,-0.99999999,0.99999999,-2.308065281
36,18,-0.99999999,0.99999999,-2.326217333
37,18.5,-0.99999999,0.99999999,-2.331582097
38,19,-0.99999999,0.99999999,-2.336513675
39,19.5,-0.99999999,0.99999999,-2.341406529
40,20,-0.99999999,0.99999999,-2.346918214
41,20.5,-0.99999999,0.99999999,-2.353553688
42,21,-0.99999999,0.99999999,-2.360609473
43,21.5,-0.99999999,0.99999999,-2.366733404
44,22,-0.99999999,0.99999999,-2.372594372
45,22.5,-0.99999999,0.99999999,-2.378589601
46,23,-0.99999999,0.99999999,-2.384985898
47,23.5,-0.99999999,0.99999999,-2.391824028
48,24,-0.99999999,0.99999999,-2.399741648
49,24.5,-0.99999999,0.99999999,-2.407321787
50,25,-0.99999999,0.99999999,-2.414739907
51,25.5,-0.99999999,0.99999999,-2.422736125
52,26,-0.99999999,0.99999999,-2.430178803
53,26.5,-0.99999999,0.99999999,-2.438938979
54,27,-0.99999999,0.99999999,-2.449021046
55,27.5,-0.99999999,0.99999999,-2.458548035
56,28,-0.99999999,0.99999999,-2.468099614
57,28.5,-0.99999999,0.99999999,-2.478964006
58,29,-0.99999999,0.99999999,-2.491790485
59,29.5,-0.99999999,0.99999999,-2.504864132
60,30,-0.99999999,0.99999999,-2.519492543
61,30.5,-0.99999999,0.99999999,-2.538260499
62,31,-0.99999999,0.99999999,-2.564862858
63,31.5,-0.99999999,-0.783474454,-2.612825505
64,32,-0.99999999,-0.998927144,-2.614374099
65,32.5,-0.99936458,-0.99820317,-2.614375477
66,33,-0.999326773,-0.999216867,-2.614378253
67,33.5,-0.999328185,-0.999325478,-2.614378261
68,34,-0.999325694,-0.999325205,-2.614378261
69,34.5,-0.999325674,-0.999325621,-2.614378261
70,35,-0.999325675,-0.999325673,-2.614378261


==> ACex3N50B2BDF2dt_0.001_energy_filtered.csv <==
idx,time,mindof,maxdof,energy
0,0,-0.99999999,0.99999999,-1.116843737
100,0.1,-0.99999999,0.99999999,-1.847088358
200,0.2,-0.99999999,0.99999999,-1.850748363
300,0.3,-0.99999999,0.99999999,-1.852401633
400,0.4,-0.99999999,0.99999999,-1.853997787
500,0.5,-0.99999999,0.99999999,-1.855611023
600,0.6,-0.99999999,0.99999999,-1.857244611
700,0.7,-0.99999999,0.99999999,-1.858893689
800,0.8,-0.99999999,0.99999999,-1.86055027
900,0.9,-0.99999999,0.99999999,-1.862209617
1000,1,-0.99999999,0.99999999,-1.863871548
1100,1.1,-0.99999999,0.99999999,-1.865536964
1200,1.2,-0.99999999,0.99999999,-1.867205146
1300,1.3,-0.99999999,0.99999999,-1.868880687
1400,1.4,-0.99999999,0.99999999,-1.870560334
1500,1.5,-0.99999999,0.99999999,-1.87224582
1600,1.6,-0.99999999,0.99999999,-1.873942947
1700,1.7,-0.99999999,0.99999999,-1.87565072
1800,1.8,-0.99999999,0.99999999,-1.877359874
1900,1.9,-0.99999999,0.99999999,-1.879073285
2000,2,-0.99999999,0.99999999,-1.880787831
2100,2.1,-0.99999999,0.99999999,-1.882496209
2200,2.2,-0.99999999,0.99999999,-1.884200326
2300,2.3,-0.99999999,0.99999999,-1.8859119
2400,2.4,-0.99999999,0.99999999,-1.887633092
2500,2.5,-0.99999999,0.99999999,-1.889350539
2600,2.6,-0.99999999,0.99999999,-1.891070943
2700,2.7,-0.99999999,0.99999999,-1.892800589
2800,2.8,-0.99999999,0.99999999,-1.89453952
2900,2.9,-0.99999999,0.99999999,-1.896281434
3000,3,-0.99999999,0.99999999,-1.898025914
3100,3.1,-0.99999999,0.99999999,-1.899767634
3200,3.2,-0.99999999,0.99999999,-1.901503724
3300,3.3,-0.99999999,0.99999999,-1.903237478
3400,3.4,-0.99999999,0.99999999,-1.904978264
3500,3.5,-0.99999999,0.99999999,-1.906735615
3600,3.6,-0.99999999,0.99999999,-1.908513319
3700,3.7,-0.99999999,0.99999999,-1.910306036
3800,3.8,-0.99999999,0.99999999,-1.912108039
3900,3.9,-0.99999999,0.99999999,-1.913911825
4000,4,-0.99999999,0.99999999,-1.915717645
4100,4.1,-0.99999999,0.99999999,-1.91752833
4200,4.2,-0.99999999,0.99999999,-1.919338452
4300,4.3,-0.99999999,0.99999999,-1.921142426
4400,4.4,-0.99999999,0.99999999,-1.922947042
4500,4.5,-0.99999999,0.99999999,-1.924755416
4600,4.6,-0.99999999,0.99999999,-1.92656633
4700,4.7,-0.99999999,0.99999999,-1.928383947
4800,4.8,-0.99999999,0.99999999,-1.930213353
4900,4.9,-0.99999999,0.99999999,-1.932059171
5000,5,-0.99999999,0.99999999,-1.933916138
5100,5.1,-0.99999999,0.99999999,-1.935776119
5200,5.2,-0.99999999,0.99999999,-1.937645134
5300,5.3,-0.99999999,0.99999999,-1.939530804
5400,5.4,-0.99999999,0.99999999,-1.941424879
5500,5.5,-0.99999999,0.99999999,-1.943324993
5600,5.6,-0.99999999,0.99999999,-1.945227513
5700,5.7,-0.99999999,0.99999999,-1.94713126
5800,5.8,-0.99999999,0.99999999,-1.949035573
5900,5.9,-0.99999999,0.99999999,-1.95093788
6000,6,-0.99999999,0.99999999,-1.952838209
6100,6.1,-0.99999999,0.99999999,-1.954741291
6200,6.2,-0.99999999,0.99999999,-1.956653836
6300,6.3,-0.99999999,0.99999999,-1.958576191
6400,6.4,-0.99999999,0.99999999,-1.960505541
6500,6.5,-0.99999999,0.99999999,-1.962437478
6600,6.6,-0.99999999,0.99999999,-1.964367137
6700,6.7,-0.99999999,0.99999999,-1.966298883
6800,6.8,-0.99999999,0.99999999,-1.968243344
6900,6.9,-0.99999999,0.99999999,-1.970198061
7000,7,-0.99999999,0.99999999,-1.972157976
7100,7.1,-0.99999999,0.99999999,-1.974140495
7200,7.2,-0.99999999,0.99999999,-1.976146806
7300,7.3,-0.99999999,0.99999999,-1.978163768
7400,7.4,-0.99999999,0.99999999,-1.980179905
7500,7.5,-0.99999999,0.99999999,-1.982198477
7600,7.6,-0.99999999,0.99999999,-1.984224003
7700,7.7,-0.99999999,0.99999999,-1.986263934
7800,7.8,-0.99999999,0.99999999,-1.988328345
7900,7.9,-0.99999999,0.99999999,-1.990414732
8000,8,-0.99999999,0.99999999,-1.992499925
8100,8.1,-0.99999999,0.99999999,-1.994568771
8200,8.2,-0.99999999,0.99999999,-1.99663881
8300,8.3,-0.99999999,0.99999999,-1.998712699
8400,8.4,-0.99999999,0.99999999,-2.000782466
8500,8.5,-0.99999999,0.99999999,-2.002851396
8600,8.6,-0.99999999,0.99999999,-2.004929013
8700,8.7,-0.99999999,0.99999999,-2.007028273
8800,8.8,-0.99999999,0.99999999,-2.009151913
8900,8.9,-0.99999999,0.99999999,-2.011288112
9000,9,-0.99999999,0.99999999,-2.01343406
9100,9.1,-0.99999999,0.99999999,-2.015578223
9200,9.2,-0.99999999,0.99999999,-2.017724914
9300,9.3,-0.99999999,0.99999999,-2.019891812
9400,9.4,-0.99999999,0.99999999,-2.022080971
9500,9.5,-0.99999999,0.99999999,-2.02428585
9600,9.6,-0.99999999,0.99999999,-2.026496711
9700,9.7,-0.99999999,0.99999999,-2.028700892
9800,9.8,-0.99999999,0.99999999,-2.030909535
9900,9.9,-0.99999999,0.99999999,-2.033132174
10000,10,-0.99999999,0.99999999,-2.035364586
10100,10.1,-0.99999999,0.99999999,-2.037620749
10200,10.2,-0.99999999,0.99999999,-2.039891999
10300,10.3,-0.99999999,0.99999999,-2.042165728
10400,10.4,-0.99999999,0.99999999,-2.044446958
10500,10.5,-0.99999999,0.99999999,-2.046750917
10600,10.6,-0.99999999,0.99999999,-2.04907561
10700,10.7,-0.99999999,0.99999999,-2.051406754
10800,10.8,-0.99999999,0.99999999,-2.053763955
10900,10.9,-0.99999999,0.99999999,-2.056151929
11000,11,-0.99999999,0.99999999,-2.058550839
11100,11.1,-0.99999999,0.99999999,-2.060951642
11200,11.2,-0.99999999,0.99999999,-2.063343792
11300,11.3,-0.99999999,0.99999999,-2.065739556
11400,11.4,-0.99999999,0.99999999,-2.068147255
11500,11.5,-0.99999999,0.99999999,-2.07056037
11600,11.6,-0.99999999,0.99999999,-2.072981449
11700,11.7,-0.99999999,0.99999999,-2.075423971
11800,11.8,-0.99999999,0.99999999,-2.077881987
11900,11.9,-0.99999999,0.99999999,-2.080353613
12000,12,-0.99999999,0.99999999,-2.08284437
12100,12.1,-0.99999999,0.99999999,-2.085374894
12200,12.2,-0.99999999,0.99999999,-2.087944589
12300,12.3,-0.99999999,0.99999999,-2.090537726
12400,12.4,-0.99999999,0.99999999,-2.093139687
12500,12.5,-0.99999999,0.99999999,-2.09575907
12600,12.6,-0.99999999,0.99999999,-2.098394388
12700,12.7,-0.99999999,0.99999999,-2.101036535
12800,12.8,-0.99999999,0.99999999,-2.103678166
12900,12.9,-0.99999999,0.99999999,-2.106342261
13000,13,-0.99999999,0.99999999,-2.109038218
13100,13.1,-0.99999999,0.99999999,-2.111762062
13200,13.2,-0.99999999,0.99999999,-2.114527033
13300,13.3,-0.99999999,0.99999999,-2.117311847
13400,13.4,-0.99999999,0.99999999,-2.120128185
13500,13.5,-0.99999999,0.99999999,-2.122981367
13600,13.6,-0.99999999,0.99999999,-2.125838031
13700,13.7,-0.99999999,0.99999999,-2.128725335
13800,13.8,-0.99999999,0.99999999,-2.13163636
13900,13.9,-0.99999999,0.99999999,-2.134543372
14000,14,-0.99999999,0.99999999,-2.137450465
14100,14.1,-0.99999999,0.99999999,-2.140392836
14200,14.2,-0.99999999,0.99999999,-2.143397815
14300,14.3,-0.99999999,0.99999999,-2.146445473
14400,14.4,-0.99999999,0.99999999,-2.149537483
14500,14.5,-0.99999999,0.99999999,-2.152678732
14600,14.6,-0.99999999,0.99999999,-2.15586065
14700,14.7,-0.99999999,0.99999999,-2.159103534
14800,14.8,-0.99999999,0.99999999,-2.162359907
14900,14.9,-0.99999999,0.99999999,-2.165631866
15000,15,-0.99999999,0.99999999,-2.168941379
15100,15.1,-0.99999999,0.99999999,-2.172313141
15200,15.2,-0.99999999,0.99999999,-2.175750336
15300,15.3,-0.99999999,0.99999999,-2.179244513
15400,15.4,-0.99999999,0.99999999,-2.182812506
15500,15.5,-0.99999999,0.99999999,-2.186475126
15600,15.6,-0.99999999,0.99999999,-2.190199611
15700,15.7,-0.99999999,0.99999999,-2.193958417
15800,15.8,-0.99999999,0.99999999,-2.197779886
15900,15.9,-0.99999999,0.99999999,-2.201680936
16000,16,-0.99999999,0.99999999,-2.205653115
16100,16.1,-0.99999999,0.99999999,-2.209762355
16200,16.2,-0.99999999,0.99999999,-2.213992887
16300,16.3,-0.99999999,0.99999999,-2.218334952
16400,16.4,-0.99999999,0.99999999,-2.222784899
16500,16.5,-0.99999999,0.99999999,-2.227384294
16600,16.6,-0.99999999,0.99999999,-2.232148435
16700,16.7,-0.99999999,0.99999999,-2.237163057
16800,16.8,-0.99999999,0.99999999,-2.242433529
16900,16.9,-0.99999999,0.99999999,-2.248009896
17000,17,-0.99999999,0.99999999,-2.253871062
17100,17.1,-0.99999999,0.99999999,-2.260181855
17200,17.2,-0.99999999,0.99999999,-2.267273338
17300,17.3,-0.99999999,0.99999999,-2.27538497
17400,17.4,-0.99999999,0.99999999,-2.285756683
17500,17.5,-0.99999999,0.99999999,-2.300380944
17600,17.6,-0.99999999,0.99999999,-2.317794389
17700,17.7,-0.99999999,0.99999999,-2.324161632
17800,17.8,-0.99999999,0.99999999,-2.325219595
17900,17.9,-0.99999999,0.99999999,-2.326283839
18000,18,-0.99999999,0.99999999,-2.327350126
18100,18.1,-0.99999999,0.99999999,-2.328411306
18200,18.2,-0.99999999,0.99999999,-2.329470679
18300,18.3,-0.99999999,0.99999999,-2.330532618
18400,18.4,-0.99999999,0.99999999,-2.331595949
18500,18.5,-0.99999999,0.99999999,-2.332661399
18600,18.6,-0.99999999,0.99999999,-2.333732021
18700,18.7,-0.99999999,0.99999999,-2.334812294
18800,18.8,-0.99999999,0.99999999,-2.335901032
18900,18.9,-0.99999999,0.99999999,-2.33699146
19000,19,-0.99999999,0.99999999,-2.33808649
19100,19.1,-0.99999999,0.99999999,-2.339195225
19200,19.2,-0.99999999,0.99999999,-2.340312784
19300,19.3,-0.99999999,0.99999999,-2.341436268
19400,19.4,-0.99999999,0.99999999,-2.342565263
19500,19.5,-0.99999999,0.99999999,-2.343699575
19600,19.6,-0.99999999,0.99999999,-2.344837948
19700,19.7,-0.99999999,0.99999999,-2.345979153
19800,19.8,-0.99999999,0.99999999,-2.347123836
19900,19.9,-0.99999999,0.99999999,-2.348271961
20000,20,-0.99999999,0.99999999,-2.349425291
20100,20.1,-0.99999999,0.99999999,-2.350584439
20200,20.2,-0.99999999,0.99999999,-2.351744174
20300,20.3,-0.99999999,0.99999999,-2.352900465
20400,20.4,-0.99999999,0.99999999,-2.354052642
20500,20.5,-0.99999999,0.99999999,-2.355206095
20600,20.6,-0.99999999,0.99999999,-2.356371779
20700,20.7,-0.99999999,0.99999999,-2.35754814
20800,20.8,-0.99999999,0.99999999,-2.35872822
20900,20.9,-0.99999999,0.99999999,-2.359922405
21000,21,-0.99999999,0.99999999,-2.361132855
21100,21.1,-0.99999999,0.99999999,-2.362349908
21200,21.2,-0.99999999,0.99999999,-2.36356904
21300,21.3,-0.99999999,0.99999999,-2.364790601
21400,21.4,-0.99999999,0.99999999,-2.36601589
21500,21.5,-0.99999999,0.99999999,-2.367251595
21600,21.6,-0.99999999,0.99999999,-2.368505816
21700,21.7,-0.99999999,0.99999999,-2.369778545
21800,21.8,-0.99999999,0.99999999,-2.371048822
21900,21.9,-0.99999999,0.99999999,-2.372298956
22000,22,-0.99999999,0.99999999,-2.373549885
22100,22.1,-0.99999999,0.99999999,-2.374807956
22200,22.2,-0.99999999,0.99999999,-2.376067563
22300,22.3,-0.99999999,0.99999999,-2.377330876
22400,22.4,-0.99999999,0.99999999,-2.378603895
22500,22.5,-0.99999999,0.99999999,-2.379893799
22600,22.6,-0.99999999,0.99999999,-2.3812035
22700,22.7,-0.99999999,0.99999999,-2.382523154
22800,22.8,-0.99999999,0.99999999,-2.383851348
22900,22.9,-0.99999999,0.99999999,-2.38518113
23000,23,-0.99999999,0.99999999,-2.38651235
23100,23.1,-0.99999999,0.99999999,-2.387859734
23200,23.2,-0.99999999,0.99999999,-2.389228114
23300,23.3,-0.99999999,0.99999999,-2.390612426
23400,23.4,-0.99999999,0.99999999,-2.39200304
23500,23.5,-0.99999999,0.99999999,-2.393381743
23600,23.6,-0.99999999,0.99999999,-2.394757518
23700,23.7,-0.99999999,0.99999999,-2.396136294
23800,23.8,-0.99999999,0.99999999,-2.397517711
23900,23.9,-0.99999999,0.99999999,-2.398919868
24000,24,-0.99999999,0.99999999,-2.400340831
24100,24.1,-0.99999999,0.99999999,-2.401766889
24200,24.2,-0.99999999,0.99999999,-2.40319744
24300,24.3,-0.99999999,0.99999999,-2.40464663
24400,24.4,-0.99999999,0.99999999,-2.406113177
24500,24.5,-0.99999999,0.99999999,-2.407581556
24600,24.6,-0.99999999,0.99999999,-2.409069078
24700,24.7,-0.99999999,0.99999999,-2.410584243
24800,24.8,-0.99999999,0.99999999,-2.412110586
24900,24.9,-0.99999999,0.99999999,-2.413643253
25000,25,-0.99999999,0.99999999,-2.415172328
25100,25.1,-0.99999999,0.99999999,-2.416705406
25200,25.2,-0.99999999,0.99999999,-2.418252619
25300,25.3,-0.99999999,0.99999999,-2.419804077
25400,25.4,-0.99999999,0.99999999,-2.421361645
25500,25.5,-0.99999999,0.99999999,-2.422940291
25600,25.6,-0.99999999,0.99999999,-2.424534212
25700,25.7,-0.99999999,0.99999999,-2.426144265
25800,25.8,-0.99999999,0.99999999,-2.427771875
25900,25.9,-0.99999999,0.99999999,-2.429429788
26000,26,-0.99999999,0.99999999,-2.431113776
26100,26.1,-0.99999999,0.99999999,-2.432807583
26200,26.2,-0.99999999,0.99999999,-2.434504054
26300,26.3,-0.99999999,0.99999999,-2.436220516
26400,26.4,-0.99999999,0.99999999,-2.437955617
26500,26.5,-0.99999999,0.99999999,-2.439700402
26600,26.6,-0.99999999,0.99999999,-2.441440905
26700,26.7,-0.99999999,0.99999999,-2.443194786
26800,26.8,-0.99999999,0.99999999,-2.444975351
26900,26.9,-0.99999999,0.99999999,-2.446783658
27000,27,-0.99999999,0.99999999,-2.448630065
27100,27.1,-0.99999999,0.99999999,-2.450490527
27200,27.2,-0.99999999,0.99999999,-2.452377233
27300,27.3,-0.99999999,0.99999999,-2.454297198
27400,27.4,-0.99999999,0.99999999,-2.456226406
27500,27.5,-0.99999999,0.99999999,-2.458192867
27600,27.6,-0.99999999,0.99999999,-2.460188845
27700,27.7,-0.99999999,0.99999999,-2.462181618
27800,27.8,-0.99999999,0.99999999,-2.464174231
27900,27.9,-0.99999999,0.99999999,-2.466203586
28000,28,-0.99999999,0.99999999,-2.468291039
28100,28.1,-0.99999999,0.99999999,-2.470406853
28200,28.2,-0.99999999,0.99999999,-2.472554153
28300,28.3,-0.99999999,0.99999999,-2.474744011
28400,28.4,-0.99999999,0.99999999,-2.476972969
28500,28.5,-0.99999999,0.99999999,-2.479262919
28600,28.6,-0.99999999,0.99999999,-2.481567778
28700,28.7,-0.99999999,0.99999999,-2.483884505
28800,28.8,-0.99999999,0.99999999,-2.486237527
28900,28.9,-0.99999999,0.99999999,-2.488645879
29000,29,-0.99999999,0.99999999,-2.491113552
29100,29.1,-0.99999999,0.99999999,-2.493634629
29200,29.2,-0.99999999,0.99999999,-2.496218118
29300,29.3,-0.99999999,0.99999999,-2.49888718
29400,29.4,-0.99999999,0.99999999,-2.501619208
29500,29.5,-0.99999999,0.99999999,-2.504385716
29600,29.6,-0.99999999,0.99999999,-2.507212498
29700,29.7,-0.99999999,0.99999999,-2.510123432
29800,29.8,-0.99999999,0.99999999,-2.513108903
29900,29.9,-0.99999999,0.99999999,-2.516229528
30000,30,-0.99999999,0.99999999,-2.5194701
30100,30.1,-0.99999999,0.99999999,-2.522829304
30200,30.2,-0.99999999,0.99999999,-2.526296444
30300,30.3,-0.99999999,0.99999999,-2.529900243
30400,30.4,-0.99999999,0.99999999,-2.533652347
30500,30.5,-0.99999999,0.99999999,-2.53764615
30600,30.6,-0.99999999,0.99999999,-2.54189358
30700,30.7,-0.99999999,0.99999999,-2.546445093
30800,30.8,-0.99999999,0.99999999,-2.5512858
30900,30.9,-0.99999999,0.99999999,-2.556567552
31000,31,-0.99999999,0.99999999,-2.562614809
31100,31.1,-0.99999999,0.95137865,-2.569652643
31200,31.2,-0.99999999,0.712040005,-2.578886901
31300,31.3,-0.99999999,0.234696089,-2.592337015
31400,31.4,-0.99999999,-0.487126062,-2.608722636
31500,31.5,-0.999402176,-0.999319573,-2.61437826
31600,31.6,-0.999402176,-0.999319573,-2.61437826
31700,31.7,-0.999402176,-0.999319573,-2.61437826
31800,31.8,-0.999402176,-0.999319573,-2.61437826
31900,31.9,-0.999402176,-0.999319573,-2.61437826
32000,32,-0.999402176,-0.999319573,-2.61437826
32100,32.1,-0.999402176,-0.999319573,-2.61437826
32200,32.2,-0.999402176,-0.999319573,-2.61437826
32300,32.3,-0.999402176,-0.999319573,-2.61437826
32400,32.4,-0.999402176,-0.999319573,-2.61437826
32500,32.5,-0.999402176,-0.999319573,-2.61437826
32600,32.6,-0.999402176,-0.999319573,-2.61437826
32700,32.7,-0.999402176,-0.999319573,-2.61437826
32800,32.8,-0.999402176,-0.999319573,-2.61437826
32900,32.9,-0.999402176,-0.999319573,-2.61437826
33000,33,-0.999402176,-0.999319573,-2.61437826
33100,33.1,-0.999402176,-0.999319573,-2.61437826
33200,33.2,-0.999402176,-0.999319573,-2.61437826
33300,33.3,-0.999402176,-0.999319573,-2.61437826
33400,33.4,-0.999402176,-0.999319573,-2.61437826
33500,33.5,-0.999402176,-0.999319573,-2.61437826
33600,33.6,-0.999402176,-0.999319573,-2.61437826
33700,33.7,-0.999402176,-0.999319573,-2.61437826
33800,33.8,-0.999402176,-0.999319573,-2.61437826
33900,33.9,-0.999402176,-0.999319573,-2.61437826
34000,34,-0.999402176,-0.999319573,-2.61437826
34100,34.1,-0.999402176,-0.999319573,-2.61437826
34200,34.2,-0.999402176,-0.999319573,-2.61437826
34300,34.3,-0.999402176,-0.999319573,-2.61437826
34400,34.4,-0.999402176,-0.999319573,-2.61437826
34500,34.5,-0.999402176,-0.999319573,-2.61437826
34600,34.6,-0.999402176,-0.999319573,-2.61437826
34700,34.7,-0.999402176,-0.999319573,-2.61437826
34800,34.8,-0.999402176,-0.999319573,-2.61437826
34900,34.9,-0.999402176,-0.999319573,-2.61437826
35000,35,-0.999402176,-0.999319573,-2.61437826


==> ACex3N50B2BDF2dt_0.25_energy.csv <==
idx,time,min_dof,max_dof,energy
0,0,-0.99999999,0.99999999,-1.116843737
1,0.25,-0.99999999,0.99999999,-1.851112668
2,0.5,-0.99999999,0.99999999,-1.85495952
3,0.75,-0.99999999,0.99999999,-1.860198778
4,1,-0.99999999,0.99999999,-1.864564235
5,1.25,-0.99999999,0.99999999,-1.868747065
6,1.5,-0.99999999,0.99999999,-1.872951159
7,1.75,-0.99999999,0.99999999,-1.877201201
8,2,-0.99999999,0.99999999,-1.881467001
9,2.25,-0.99999999,0.99999999,-1.885733727
10,2.5,-0.99999999,0.99999999,-1.890020468
11,2.75,-0.99999999,0.99999999,-1.894339183
12,3,-0.99999999,0.99999999,-1.898680713
13,3.25,-0.99999999,0.99999999,-1.903010667
14,3.5,-0.99999999,0.99999999,-1.907391769
15,3.75,-0.99999999,0.99999999,-1.911860305
16,4,-0.99999999,0.99999999,-1.916359425
17,4.25,-0.99999999,0.99999999,-1.920861745
18,4.5,-0.99999999,0.99999999,-1.925367326
19,4.75,-0.99999999,0.99999999,-1.929911233
20,5,-0.99999999,0.99999999,-1.934523911
21,5.25,-0.99999999,0.99999999,-1.939196538
22,5.5,-0.99999999,0.99999999,-1.943921983
23,5.75,-0.99999999,0.99999999,-1.948660899
24,6,-0.99999999,0.99999999,-1.953398825
25,6.25,-0.99999999,0.99999999,-1.958172271
26,6.5,-0.99999999,0.99999999,-1.96297846
27,6.75,-0.99999999,0.99999999,-1.967808308
28,7,-0.99999999,0.99999999,-1.972697714
29,7.25,-0.99999999,0.99999999,-1.977684573
30,7.5,-0.99999999,0.99999999,-1.982708375
31,7.75,-0.99999999,0.99999999,-1.987809826
32,8,-0.99999999,0.99999999,-1.992979404
33,8.25,-0.99999999,0.99999999,-1.998137644
34,8.5,-0.99999999,0.99999999,-2.003296888
35,8.75,-0.99999999,0.99999999,-2.008536816
36,9,-0.99999999,0.99999999,-2.013858567
37,9.25,-0.99999999,0.99999999,-2.019224035
38,9.5,-0.99999999,0.99999999,-2.024686329
39,9.75,-0.99999999,0.99999999,-2.030179811
40,10,-0.99999999,0.99999999,-2.035734314
41,10.25,-0.99999999,0.99999999,-2.041368634
42,10.5,-0.99999999,0.99999999,-2.047082154
43,10.75,-0.99999999,0.99999999,-2.052897177
44,11,-0.99999999,0.99999999,-2.058828727
45,11.25,-0.99999999,0.99999999,-2.064786286
46,11.5,-0.99999999,0.99999999,-2.070783521
47,11.75,-0.99999999,0.99999999,-2.076849685
48,12,-0.99999999,0.99999999,-2.083023475
49,12.25,-0.99999999,0.99999999,-2.08938963
50,12.5,-0.99999999,0.99999999,-2.09587307
51,12.75,-0.99999999,0.99999999,-2.102421601
52,13,-0.99999999,0.99999999,-2.109073287
53,13.25,-0.99999999,0.99999999,-2.115908352
54,13.5,-0.99999999,0.99999999,-2.122909284
55,13.75,-0.99999999,0.99999999,-2.130046417
56,14,-0.99999999,0.99999999,-2.1372577
57,14.25,-0.99999999,0.99999999,-2.144677188
58,14.5,-0.99999999,0.99999999,-2.152357819
59,14.75,-0.99999999,0.99999999,-2.160307997
60,15,-0.99999999,0.99999999,-2.16843819
61,15.25,-0.99999999,0.99999999,-2.176878968
62,15.5,-0.99999999,0.99999999,-2.185744275
63,15.75,-0.99999999,0.99999999,-2.194954442
64,16,-0.99999999,0.99999999,-2.204577245
65,16.25,-0.99999999,0.99999999,-2.214813117
66,16.5,-0.99999999,0.99999999,-2.225785239
67,16.75,-0.99999999,0.99999999,-2.237815514
68,17,-0.99999999,0.99999999,-2.25135359
69,17.25,-0.99999999,0.99999999,-2.267919943
70,17.5,-0.99999999,0.99999999,-2.297453528
71,17.75,-0.99999999,0.99999999,-2.324442158
72,18,-0.99999999,0.99999999,-2.327443918
73,18.25,-0.99999999,0.99999999,-2.330091252
74,18.5,-0.99999999,0.99999999,-2.33274409
75,18.75,-0.99999999,0.99999999,-2.335434823
76,19,-0.99999999,0.99999999,-2.338161692
77,19.25,-0.99999999,0.99999999,-2.340939123
78,19.5,-0.99999999,0.99999999,-2.343753307
79,19.75,-0.99999999,0.99999999,-2.346592401
80,20,-0.99999999,0.99999999,-2.349459881
81,20.25,-0.99999999,0.99999999,-2.352341946
82,20.5,-0.99999999,0.99999999,-2.355222053
83,20.75,-0.99999999,0.99999999,-2.358144069
84,21,-0.99999999,0.99999999,-2.361130909
85,21.25,-0.99999999,0.99999999,-2.364157094
86,21.5,-0.99999999,0.99999999,-2.367223583
87,21.75,-0.99999999,0.99999999,-2.370368341
88,22,-0.99999999,0.99999999,-2.373492616
89,22.25,-0.99999999,0.99999999,-2.376629499
90,22.5,-0.99999999,0.99999999,-2.37981893
91,22.75,-0.99999999,0.99999999,-2.383090062
92,23,-0.99999999,0.99999999,-2.386397102
93,23.25,-0.99999999,0.99999999,-2.389785985
94,23.5,-0.99999999,0.99999999,-2.393213358
95,23.75,-0.99999999,0.99999999,-2.396638035
96,24,-0.99999999,0.99999999,-2.400137345
97,24.25,-0.99999999,0.99999999,-2.403698199
98,24.5,-0.99999999,0.99999999,-2.407331757
99,24.75,-0.99999999,0.99999999,-2.411063767
100,25,-0.99999999,0.99999999,-2.414853757
101,25.25,-0.99999999,0.99999999,-2.41868528
102,25.5,-0.99999999,0.99999999,-2.422573615
103,25.75,-0.99999999,0.99999999,-2.426554041
104,26,-0.99999999,0.99999999,-2.430668345
105,26.25,-0.99999999,0.99999999,-2.434871707
106,26.5,-0.99999999,0.99999999,-2.439164281
107,26.75,-0.99999999,0.99999999,-2.443513272
108,27,-0.99999999,0.99999999,-2.448019311
109,27.25,-0.99999999,0.99999999,-2.452669217
110,27.5,-0.99999999,0.99999999,-2.457468056
111,27.75,-0.99999999,0.99999999,-2.462380643
112,28,-0.99999999,0.99999999,-2.467442112
113,28.25,-0.99999999,0.99999999,-2.472704869
114,28.5,-0.99999999,0.99999999,-2.478223905
115,28.75,-0.99999999,0.99999999,-2.483926737
116,29,-0.99999999,0.99999999,-2.489866372
117,29.25,-0.99999999,0.99999999,-2.496159322
118,29.5,-0.99999999,0.99999999,-2.50280945
119,29.75,-0.99999999,0.99999999,-2.509834939
120,30,-0.99999999,0.99999999,-2.517445867
121,30.25,-0.99999999,0.99999999,-2.525714039
122,30.5,-0.99999999,0.99999999,-2.534864457
123,30.75,-0.99999999,0.99999999,-2.545427562
124,31,-0.99999999,0.99999999,-2.558343212
125,31.25,-0.99999999,0.532837,-2.58027397
126,31.5,-0.99999999,-0.743649111,-2.611973145
127,31.75,-0.999875081,-0.999322307,-2.614376234
128,32,-0.999594724,-0.9993247,-2.614378171
129,32.25,-0.999326542,-0.999324995,-2.614378261
130,32.5,-0.999325674,-0.999325317,-2.614378261
131,32.75,-0.999325674,-0.99932567,-2.614378261
132,33,-0.999325674,-0.99932567,-2.614378261
133,33.25,-0.999325674,-0.99932567,-2.614378261
134,33.5,-0.999325674,-0.99932567,-2.614378261
135,33.75,-0.999325674,-0.99932567,-2.614378261
136,34,-0.999325674,-0.99932567,-2.614378261
137,34.25,-0.999325674,-0.99932567,-2.614378261
138,34.5,-0.999325674,-0.99932567,-2.614378261
139,34.75,-0.999325674,-0.99932567,-2.614378261
140,35,-0.999325674,-0.99932567,-2.614378261


==> advec_timing_radau_reruns.csv <==
N100L2RadauIIA3L2projTruedtmod,N100L2RadauIIA3L2projTrueL2err,N100L2RadauIIA3L2projTrueSolverTime,N100L2RadauIIA3L2projTrueProjectorTime,N100L2RadauIIA3L2projTrueStepperSteps,N100L2RadauIIA3L2projTrueStepperNonlinearIts,N100L2RadauIIA3L2projTrueStepperLinearIts,N100L2RadauIIA3L2projTrueProjSteps,N100L2RadauIIA3L2projTrueProjNonlinearIts,N100L2RadauIIA3L2projTrueProjLinearIts,N100L2RadauIIA4L2projTruedtmod,N100L2RadauIIA4L2projTrueL2err,N100L2RadauIIA4L2projTrueSolverTime,N100L2RadauIIA4L2projTrueProjectorTime,N100L2RadauIIA4L2projTrueStepperSteps,N100L2RadauIIA4L2projTrueStepperNonlinearIts,N100L2RadauIIA4L2projTrueStepperLinearIts,N100L2RadauIIA4L2projTrueProjSteps,N100L2RadauIIA4L2projTrueProjNonlinearIts,N100L2RadauIIA4L2projTrueProjLinearIts,N100L2RadauIIA5L2projTruedtmod,N100L2RadauIIA5L2projTrueL2err,N100L2RadauIIA5L2projTrueSolverTime,N100L2RadauIIA5L2projTrueProjectorTime,N100L2RadauIIA5L2projTrueStepperSteps,N100L2RadauIIA5L2projTrueStepperNonlinearIts,N100L2RadauIIA5L2projTrueStepperLinearIts,N100L2RadauIIA5L2projTrueProjSteps,N100L2RadauIIA5L2projTrueProjNonlinearIts,N100L2RadauIIA5L2projTrueProjLinearIts
36,0.049497956,71.5170925,2.498038916,36,36,362,36,110,216,21,0.049321131,84.24267258,1.587812015,21,21,311,21,70,132,15,0.048280366,107.6589338,1.278361846,15,15,312,15,56,107
36,0.049497956,71.77521477,2.50333879,36,36,362,36,110,216,21,0.049321131,84.71759059,1.594872724,21,21,311,21,70,132,15,0.048280366,108.2836913,1.284988565,15,15,312,15,56,107
36,0.049497956,72.24762356,2.507455139,36,36,362,36,110,216,21,0.049321131,84.48350252,1.590218369,21,21,311,21,70,132,15,0.048280366,108.0574846,1.283948031,15,15,312,15,56,107
36,0.049497956,72.15548451,2.50926699,36,36,362,36,110,216,21,0.049321131,84.9124867,1.592747192,21,21,311,21,70,132,15,0.048280366,108.1019176,1.284137401,15,15,312,15,56,107
36,0.049497956,72.34520039,2.520517982,36,36,362,36,110,216,21,0.049321131,85.07481743,1.599160218,21,21,311,21,70,132,15,0.048280366,107.9531198,1.284681777,15,15,312,15,56,107
36,0.049497956,72.3473318,2.522598623,36,36,362,36,110,216,21,0.049321131,85.0232889,1.605132051,21,21,311,21,70,132,15,0.048280366,107.9461056,1.282246458,15,15,312,15,56,107
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
36,0.049497956,72.17417101,2.512635505,36,36,362,36,110,216,21,0.049321131,84.84233723,1.596426111,21,21,311,21,70,132,15,0.048280366,108.0684638,1.284000446,15,15,312,15,56,107


==> heat_conv_BDF_easy.csv <==
Order5,Order4,Order3,Order2,Order1,Nspat,N,Lagrange1BDF2monoTrueL2err,Lagrange1BDF2monoTrueH1err,Lagrange1BDF2monoTruesolvertime,Lagrange1BDF2monoTruesteps,Lagrange1BDF2monoTruenonlinearits,Lagrange1BDF2monoTruelinearits,Lagrange1BDF3monoTrueL2err,Lagrange1BDF3monoTrueH1err,Lagrange1BDF3monoTruesolvertime,Lagrange1BDF3monoTruesteps,Lagrange1BDF3monoTruenonlinearits,Lagrange1BDF3monoTruelinearits,Lagrange1BDF4monoTrueL2err,Lagrange1BDF4monoTrueH1err,Lagrange1BDF4monoTruesolvertime,Lagrange1BDF4monoTruesteps,Lagrange1BDF4monoTruenonlinearits,Lagrange1BDF4monoTruelinearits,Lagrange2BDF2monoTrueL2err,Lagrange2BDF2monoTrueH1err,Lagrange2BDF2monoTruesolvertime,Lagrange2BDF2monoTruesteps,Lagrange2BDF2monoTruenonlinearits,Lagrange2BDF2monoTruelinearits,Lagrange2BDF3monoTrueL2err,Lagrange2BDF3monoTrueH1err,Lagrange2BDF3monoTruesolvertime,Lagrange2BDF3monoTruesteps,Lagrange2BDF3monoTruenonlinearits,Lagrange2BDF3monoTruelinearits,Lagrange2BDF4monoTrueL2err,Lagrange2BDF4monoTrueH1err,Lagrange2BDF4monoTruesolvertime,Lagrange2BDF4monoTruesteps,Lagrange2BDF4monoTruenonlinearits,Lagrange2BDF4monoTruelinearits,Lagrange3BDF2monoTrueL2err,Lagrange3BDF2monoTrueH1err,Lagrange3BDF2monoTruesolvertime,Lagrange3BDF2monoTruesteps,Lagrange3BDF2monoTruenonlinearits,Lagrange3BDF2monoTruelinearits,Lagrange3BDF3monoTrueL2err,Lagrange3BDF3monoTrueH1err,Lagrange3BDF3monoTruesolvertime,Lagrange3BDF3monoTruesteps,Lagrange3BDF3monoTruenonlinearits,Lagrange3BDF3monoTruelinearits,Lagrange3BDF4monoTrueL2err,Lagrange3BDF4monoTrueH1err,Lagrange3BDF4monoTruesolvertime,Lagrange3BDF4monoTruesteps,Lagrange3BDF4monoTruenonlinearits,Lagrange3BDF4monoTruelinearits,Bernstein1BDF2monoTrueL2err,Bernstein1BDF2monoTrueH1err,Bernstein1BDF2monoTruesolvertime,Bernstein1BDF2monoTruesteps,Bernstein1BDF2monoTruenonlinearits,Bernstein1BDF2monoTruelinearits,Bernstein1BDF3monoTrueL2err,Bernstein1BDF3monoTrueH1err,Bernstein1BDF3monoTruesolvertime,Bernstein1BDF3monoTruesteps,Bernstein1BDF3monoTruenonlinearits,Bernstein1BDF3monoTruelinearits,Bernstein1BDF4monoTrueL2err,Bernstein1BDF4monoTrueH1err,Bernstein1BDF4monoTruesolvertime,Bernstein1BDF4monoTruesteps,Bernstein1BDF4monoTruenonlinearits,Bernstein1BDF4monoTruelinearits,Bernstein2BDF2monoTrueL2err,Bernstein2BDF2monoTrueH1err,Bernstein2BDF2monoTruesolvertime,Bernstein2BDF2monoTruesteps,Bernstein2BDF2monoTruenonlinearits,Bernstein2BDF2monoTruelinearits,Bernstein2BDF3monoTrueL2err,Bernstein2BDF3monoTrueH1err,Bernstein2BDF3monoTruesolvertime,Bernstein2BDF3monoTruesteps,Bernstein2BDF3monoTruenonlinearits,Bernstein2BDF3monoTruelinearits,Bernstein2BDF4monoTrueL2err,Bernstein2BDF4monoTrueH1err,Bernstein2BDF4monoTruesolvertime,Bernstein2BDF4monoTruesteps,Bernstein2BDF4monoTruenonlinearits,Bernstein2BDF4monoTruelinearits,Bernstein3BDF2monoTrueL2err,Bernstein3BDF2monoTrueH1err,Bernstein3BDF2monoTruesolvertime,Bernstein3BDF2monoTruesteps,Bernstein3BDF2monoTruenonlinearits,Bernstein3BDF2monoTruelinearits,Bernstein3BDF3monoTrueL2err,Bernstein3BDF3monoTrueH1err,Bernstein3BDF3monoTruesolvertime,Bernstein3BDF3monoTruesteps,Bernstein3BDF3monoTruenonlinearits,Bernstein3BDF3monoTruelinearits,Bernstein3BDF4monoTrueL2err,Bernstein3BDF4monoTrueH1err,Bernstein3BDF4monoTruesolvertime,Bernstein3BDF4monoTruesteps,Bernstein3BDF4monoTruenonlinearits,Bernstein3BDF4monoTruelinearits,Lagrange1BDF2L2projTrueL2err,Lagrange1BDF2L2projTrueH1err,Lagrange1BDF2L2projTrueSolverTime,Lagrange1BDF2L2projTrueProjectorTime,Lagrange1BDF2L2projTrueStepperSteps,Lagrange1BDF2L2projTrueStepperNonlinearIts,Lagrange1BDF2L2projTrueStepperLinearIts,Lagrange1BDF3L2projTrueL2err,Lagrange1BDF3L2projTrueH1err,Lagrange1BDF3L2projTrueSolverTime,Lagrange1BDF3L2projTrueProjectorTime,Lagrange1BDF3L2projTrueStepperSteps,Lagrange1BDF3L2projTrueStepperNonlinearIts,Lagrange1BDF3L2projTrueStepperLinearIts,Lagrange1BDF4L2projTrueL2err,Lagrange1BDF4L2projTrueH1err,Lagrange1BDF4L2projTrueSolverTime,Lagrange1BDF4L2projTrueProjectorTime,Lagrange1BDF4L2projTrueStepperSteps,Lagrange1BDF4L2projTrueStepperNonlinearIts,Lagrange1BDF4L2projTrueStepperLinearIts,Lagrange2BDF2L2projTrueL2err,Lagrange2BDF2L2projTrueH1err,Lagrange2BDF2L2projTrueSolverTime,Lagrange2BDF2L2projTrueProjectorTime,Lagrange2BDF2L2projTrueStepperSteps,Lagrange2BDF2L2projTrueStepperNonlinearIts,Lagrange2BDF2L2projTrueStepperLinearIts,Lagrange2BDF3L2projTrueL2err,Lagrange2BDF3L2projTrueH1err,Lagrange2BDF3L2projTrueSolverTime,Lagrange2BDF3L2projTrueProjectorTime,Lagrange2BDF3L2projTrueStepperSteps,Lagrange2BDF3L2projTrueStepperNonlinearIts,Lagrange2BDF3L2projTrueStepperLinearIts,Lagrange2BDF4L2projTrueL2err,Lagrange2BDF4L2projTrueH1err,Lagrange2BDF4L2projTrueSolverTime,Lagrange2BDF4L2projTrueProjectorTime,Lagrange2BDF4L2projTrueStepperSteps,Lagrange2BDF4L2projTrueStepperNonlinearIts,Lagrange2BDF4L2projTrueStepperLinearIts,Lagrange3BDF2L2projTrueL2err,Lagrange3BDF2L2projTrueH1err,Lagrange3BDF2L2projTrueSolverTime,Lagrange3BDF2L2projTrueProjectorTime,Lagrange3BDF2L2projTrueStepperSteps,Lagrange3BDF2L2projTrueStepperNonlinearIts,Lagrange3BDF2L2projTrueStepperLinearIts,Lagrange3BDF3L2projTrueL2err,Lagrange3BDF3L2projTrueH1err,Lagrange3BDF3L2projTrueSolverTime,Lagrange3BDF3L2projTrueProjectorTime,Lagrange3BDF3L2projTrueStepperSteps,Lagrange3BDF3L2projTrueStepperNonlinearIts,Lagrange3BDF3L2projTrueStepperLinearIts,Lagrange3BDF4L2projTrueL2err,Lagrange3BDF4L2projTrueH1err,Lagrange3BDF4L2projTrueSolverTime,Lagrange3BDF4L2projTrueProjectorTime,Lagrange3BDF4L2projTrueStepperSteps,Lagrange3BDF4L2projTrueStepperNonlinearIts,Lagrange3BDF4L2projTrueStepperLinearIts,Lagrange1BDF2H1projTrueL2err,Lagrange1BDF2H1projTrueH1err,Lagrange1BDF2H1projTrueSolverTime,Lagrange1BDF2H1projTrueProjectorTime,Lagrange1BDF2H1projTrueStepperSteps,Lagrange1BDF2H1projTrueStepperNonlinearIts,Lagrange1BDF2H1projTrueStepperLinearIts,Lagrange1BDF3H1projTrueL2err,Lagrange1BDF3H1projTrueH1err,Lagrange1BDF3H1projTrueSolverTime,Lagrange1BDF3H1projTrueProjectorTime,Lagrange1BDF3H1projTrueStepperSteps,Lagrange1BDF3H1projTrueStepperNonlinearIts,Lagrange1BDF3H1projTrueStepperLinearIts,Lagrange1BDF4H1projTrueL2err,Lagrange1BDF4H1projTrueH1err,Lagrange1BDF4H1projTrueSolverTime,Lagrange1BDF4H1projTrueProjectorTime,Lagrange1BDF4H1projTrueStepperSteps,Lagrange1BDF4H1projTrueStepperNonlinearIts,Lagrange1BDF4H1projTrueStepperLinearIts,Lagrange2BDF2H1projTrueL2err,Lagrange2BDF2H1projTrueH1err,Lagrange2BDF2H1projTrueSolverTime,Lagrange2BDF2H1projTrueProjectorTime,Lagrange2BDF2H1projTrueStepperSteps,Lagrange2BDF2H1projTrueStepperNonlinearIts,Lagrange2BDF2H1projTrueStepperLinearIts,Lagrange2BDF3H1projTrueL2err,Lagrange2BDF3H1projTrueH1err,Lagrange2BDF3H1projTrueSolverTime,Lagrange2BDF3H1projTrueProjectorTime,Lagrange2BDF3H1projTrueStepperSteps,Lagrange2BDF3H1projTrueStepperNonlinearIts,Lagrange2BDF3H1projTrueStepperLinearIts,Lagrange2BDF4H1projTrueL2err,Lagrange2BDF4H1projTrueH1err,Lagrange2BDF4H1projTrueSolverTime,Lagrange2BDF4H1projTrueProjectorTime,Lagrange2BDF4H1projTrueStepperSteps,Lagrange2BDF4H1projTrueStepperNonlinearIts,Lagrange2BDF4H1projTrueStepperLinearIts,Lagrange3BDF2H1projTrueL2err,Lagrange3BDF2H1projTrueH1err,Lagrange3BDF2H1projTrueSolverTime,Lagrange3BDF2H1projTrueProjectorTime,Lagrange3BDF2H1projTrueStepperSteps,Lagrange3BDF2H1projTrueStepperNonlinearIts,Lagrange3BDF2H1projTrueStepperLinearIts,Lagrange3BDF3H1projTrueL2err,Lagrange3BDF3H1projTrueH1err,Lagrange3BDF3H1projTrueSolverTime,Lagrange3BDF3H1projTrueProjectorTime,Lagrange3BDF3H1projTrueStepperSteps,Lagrange3BDF3H1projTrueStepperNonlinearIts,Lagrange3BDF3H1projTrueStepperLinearIts,Lagrange3BDF4H1projTrueL2err,Lagrange3BDF4H1projTrueH1err,Lagrange3BDF4H1projTrueSolverTime,Lagrange3BDF4H1projTrueProjectorTime,Lagrange3BDF4H1projTrueStepperSteps,Lagrange3BDF4H1projTrueStepperNonlinearIts,Lagrange3BDF4H1projTrueStepperLinearIts,Lagrange1BDF2L2projFalseL2err,Lagrange1BDF2L2projFalseH1err,Lagrange1BDF2L2projFalseSolverTime,Lagrange1BDF2L2projFalseProjectorTime,Lagrange1BDF2L2projFalseStepperSteps,Lagrange1BDF2L2projFalseStepperNonlinearIts,Lagrange1BDF2L2projFalseStepperLinearIts,Lagrange1BDF3L2projFalseL2err,Lagrange1BDF3L2projFalseH1err,Lagrange1BDF3L2projFalseSolverTime,Lagrange1BDF3L2projFalseProjectorTime,Lagrange1BDF3L2projFalseStepperSteps,Lagrange1BDF3L2projFalseStepperNonlinearIts,Lagrange1BDF3L2projFalseStepperLinearIts,Lagrange1BDF4L2projFalseL2err,Lagrange1BDF4L2projFalseH1err,Lagrange1BDF4L2projFalseSolverTime,Lagrange1BDF4L2projFalseProjectorTime,Lagrange1BDF4L2projFalseStepperSteps,Lagrange1BDF4L2projFalseStepperNonlinearIts,Lagrange1BDF4L2projFalseStepperLinearIts,Lagrange2BDF2L2projFalseL2err,Lagrange2BDF2L2projFalseH1err,Lagrange2BDF2L2projFalseSolverTime,Lagrange2BDF2L2projFalseProjectorTime,Lagrange2BDF2L2projFalseStepperSteps,Lagrange2BDF2L2projFalseStepperNonlinearIts,Lagrange2BDF2L2projFalseStepperLinearIts,Lagrange2BDF3L2projFalseL2err,Lagrange2BDF3L2projFalseH1err,Lagrange2BDF3L2projFalseSolverTime,Lagrange2BDF3L2projFalseProjectorTime,Lagrange2BDF3L2projFalseStepperSteps,Lagrange2BDF3L2projFalseStepperNonlinearIts,Lagrange2BDF3L2projFalseStepperLinearIts,Lagrange2BDF4L2projFalseL2err,Lagrange2BDF4L2projFalseH1err,Lagrange2BDF4L2projFalseSolverTime,Lagrange2BDF4L2projFalseProjectorTime,Lagrange2BDF4L2projFalseStepperSteps,Lagrange2BDF4L2projFalseStepperNonlinearIts,Lagrange2BDF4L2projFalseStepperLinearIts,Lagrange3BDF2L2projFalseL2err,Lagrange3BDF2L2projFalseH1err,Lagrange3BDF2L2projFalseSolverTime,Lagrange3BDF2L2projFalseProjectorTime,Lagrange3BDF2L2projFalseStepperSteps,Lagrange3BDF2L2projFalseStepperNonlinearIts,Lagrange3BDF2L2projFalseStepperLinearIts,Lagrange3BDF3L2projFalseL2err,Lagrange3BDF3L2projFalseH1err,Lagrange3BDF3L2projFalseSolverTime,Lagrange3BDF3L2projFalseProjectorTime,Lagrange3BDF3L2projFalseStepperSteps,Lagrange3BDF3L2projFalseStepperNonlinearIts,Lagrange3BDF3L2projFalseStepperLinearIts,Lagrange3BDF4L2projFalseL2err,Lagrange3BDF4L2projFalseH1err,Lagrange3BDF4L2projFalseSolverTime,Lagrange3BDF4L2projFalseProjectorTime,Lagrange3BDF4L2projFalseStepperSteps,Lagrange3BDF4L2projFalseStepperNonlinearIts,Lagrange3BDF4L2projFalseStepperLinearIts,Lagrange1BDF2H1projFalseL2err,Lagrange1BDF2H1projFalseH1err,Lagrange1BDF2H1projFalseSolverTime,Lagrange1BDF2H1projFalseProjectorTime,Lagrange1BDF2H1projFalseStepperSteps,Lagrange1BDF2H1projFalseStepperNonlinearIts,Lagrange1BDF2H1projFalseStepperLinearIts,Lagrange1BDF3H1projFalseL2err,Lagrange1BDF3H1projFalseH1err,Lagrange1BDF3H1projFalseSolverTime,Lagrange1BDF3H1projFalseProjectorTime,Lagrange1BDF3H1projFalseStepperSteps,Lagrange1BDF3H1projFalseStepperNonlinearIts,Lagrange1BDF3H1projFalseStepperLinearIts,Lagrange1BDF4H1projFalseL2err,Lagrange1BDF4H1projFalseH1err,Lagrange1BDF4H1projFalseSolverTime,Lagrange1BDF4H1projFalseProjectorTime,Lagrange1BDF4H1projFalseStepperSteps,Lagrange1BDF4H1projFalseStepperNonlinearIts,Lagrange1BDF4H1projFalseStepperLinearIts,Lagrange2BDF2H1projFalseL2err,Lagrange2BDF2H1projFalseH1err,Lagrange2BDF2H1projFalseSolverTime,Lagrange2BDF2H1projFalseProjectorTime,Lagrange2BDF2H1projFalseStepperSteps,Lagrange2BDF2H1projFalseStepperNonlinearIts,Lagrange2BDF2H1projFalseStepperLinearIts,Lagrange2BDF3H1projFalseL2err,Lagrange2BDF3H1projFalseH1err,Lagrange2BDF3H1projFalseSolverTime,Lagrange2BDF3H1projFalseProjectorTime,Lagrange2BDF3H1projFalseStepperSteps,Lagrange2BDF3H1projFalseStepperNonlinearIts,Lagrange2BDF3H1projFalseStepperLinearIts,Lagrange2BDF4H1projFalseL2err,Lagrange2BDF4H1projFalseH1err,Lagrange2BDF4H1projFalseSolverTime,Lagrange2BDF4H1projFalseProjectorTime,Lagrange2BDF4H1projFalseStepperSteps,Lagrange2BDF4H1projFalseStepperNonlinearIts,Lagrange2BDF4H1projFalseStepperLinearIts,Lagrange3BDF2H1projFalseL2err,Lagrange3BDF2H1projFalseH1err,Lagrange3BDF2H1projFalseSolverTime,Lagrange3BDF2H1projFalseProjectorTime,Lagrange3BDF2H1projFalseStepperSteps,Lagrange3BDF2H1projFalseStepperNonlinearIts,Lagrange3BDF2H1projFalseStepperLinearIts,Lagrange3BDF3H1projFalseL2err,Lagrange3BDF3H1projFalseH1err,Lagrange3BDF3H1projFalseSolverTime,Lagrange3BDF3H1projFalseProjectorTime,Lagrange3BDF3H1projFalseStepperSteps,Lagrange3BDF3H1projFalseStepperNonlinearIts,Lagrange3BDF3H1projFalseStepperLinearIts,Lagrange3BDF4H1projFalseL2err,Lagrange3BDF4H1projFalseH1err,Lagrange3BDF4H1projFalseSolverTime,Lagrange3BDF4H1projFalseProjectorTime,Lagrange3BDF4H1projFalseStepperSteps,Lagrange3BDF4H1projFalseStepperNonlinearIts,Lagrange3BDF4H1projFalseStepperLinearIts
0.03125,0.0625,0.125,0.25,0.5,2,2,0.13795479,1.422177936,0.020954429,1,0,0,0.13795479,1.422177936,0,0,0,0,0.08367381,0.862594522,0,0,0,0,0.073594146,1.0994026,0.181644892,1,1,1,0.072175503,1.099150367,0,0,0,0,0.043745152,0.666664115,0,0,0,0,0.051201198,0.95488923,0.193885555,1,3,3,0.051074429,0.954863982,0,0,0,0,0.030980136,0.579154442,0,0,0,0,0.13795479,1.422177936,0.166199223,1,0,0,0.13795479,1.422177936,0,0,0,0,0.08367381,0.862594522,0,0,0,0,0.079369873,1.10195879,0.182096317,1,2,2,0.077977659,1.101670562,0,0,0,0,0.047273833,0.668193746,0,0,0,0,0.051223487,0.955001039,0.191383438,1,2,2,0.051127177,0.954979299,0,0,0,0,0.031011436,0.579224315,0,0,0,0,0.13795479,1.422177936,0.028644723,0.011358282,1,1,1,0.13795479,1.422177936,0,0,0,0,0,0.08367381,0.862594522,0,0,0,0,0,0.073594146,1.0994026,0.030208052,0.019507369,1,1,1,0.072175503,1.099150367,0,0,0,0,0,0.043745152,0.666664115,0,0,0,0,0,0.051360258,0.955018451,0.030692624,0.0202269,1,1,1,0.051074429,0.954863982,0,0,0,0,0,0.030980136,0.579154442,0,0,0,0,0,0.13795479,1.422177936,0.02892733,0.01322095,1,1,1,0.13795479,1.422177936,0,0,0,0,0,0.08367381,0.862594522,0,0,0,0,0,0.073594146,1.0994026,0.031121555,0.025419035,1,1,1,0.072175503,1.099150367,0,0,0,0,0,0.043745152,0.666664115,0,0,0,0,0,0.051196464,0.954887334,0.029497959,0.024061885,1,1,1,0.051074429,0.954863982,0,0,0,0,0,0.030980136,0.579154442,0,0,0,0,0,0.141530067,1.423124456,0.029169294,0,1,1,1,0.138958897,1.422325475,0,0,0,0,0,0.084282512,0.862683946,0,0,0,0,0,0.073578184,1.099399228,0.03016848,0,1,1,1,0.07217547,1.099150363,0,0,0,0,0,0.043745152,0.666664115,0,0,0,0,0,0.051241834,0.95484917,0.032024828,0,1,1,1,0.051084646,0.954816084,0,0,0,0,0,0.030986636,0.579125394,0,0,0,0,0,0.141530067,1.423124456,0.030285503,0,1,1,1,0.138958897,1.422325475,0,0,0,0,0,0.084282512,0.862683946,0,0,0,0,0,0.073578184,1.099399228,0.03050877,0,1,1,1,0.07217547,1.099150363,0,0,0,0,0,0.043745152,0.666664115,0,0,0,0,0,0.051241834,0.95484917,0.030379553,0,1,1,1,0.051084646,0.954816084,0,0,0,0,0,0.030986636,0.579125394,0,0,0,0,0
0.000976563,0.00390625,0.015625,0.0625,0.25,4,4,0.048978423,0.865142683,0.034459577,3,3,3,0.048920625,0.865137546,0.194925932,2,2,2,0.049363998,0.865209393,0.195596888,1,1,1,0.02616244,0.616344061,0.037211165,3,6,6,0.026151243,0.61634316,0.193038081,2,4,4,0.026304117,0.616360835,0.192718489,1,2,2,0.008785257,0.270844836,0.040935769,3,8,8,0.008791509,0.270845022,0.207228211,2,6,6,0.008853682,0.270851117,0.207275564,1,2,2,0.048978423,0.865142683,0.042045154,3,3,3,0.048920625,0.865137546,0.18531263,2,2,2,0.049363998,0.865209393,0.192467619,1,1,1,0.026162971,0.616344099,0.037580551,3,6,6,0.02615662,0.616343542,0.193933286,2,4,4,0.026278828,0.616357148,0.196063929,1,2,2,0.023801266,0.33789681,0.038872326,3,6,6,0.023372673,0.337851786,0.202078874,2,2,2,0.025047802,0.338152482,0.204000294,1,2,2,0.045170738,0.871635754,0.033454078,0.021963535,3,3,3,0.045041942,0.873033696,0.032472685,0.012795944,2,2,2,0.046305953,0.867138651,0.03136604,0.01173129,1,1,1,0.025355258,0.621664794,0.0341334,0.015751839,3,3,3,0.025419827,0.62215041,0.032932062,0.014448384,2,2,2,0.025319426,0.618828423,0.031813917,0.012258438,1,1,1,0.008096017,0.274330975,0.035317988,0.017325858,3,3,3,0.008090719,0.274750181,0.033930342,0.014346534,2,2,2,0.008254832,0.272068898,0.032393017,0.013077838,1,1,1,0.048698835,0.865132508,0.03388069,0.039466721,3,3,3,0.048516394,0.865144777,0.032934283,0.023340962,2,2,2,0.049866672,0.865373528,0.032142734,0.021715274,1,1,1,0.026027682,0.616345109,0.034958712,0.029213056,3,3,3,0.025973605,0.616349866,0.033224865,0.025909202,2,2,2,0.026554793,0.616423713,0.032025472,0.023368841,1,1,1,0.008742614,0.270845611,0.036037366,0.035429519,3,3,3,0.008725821,0.270846678,0.034294452,0.031249878,2,2,2,0.008932024,0.270867104,0.032254198,0.025341543,1,1,1,0.042644071,0.858260321,0.033373089,0,3,3,3,0.042654605,0.858261255,0.031915836,0,2,2,2,0.042705729,0.858271643,0.031289714,0,1,1,1,0.024437287,0.613500647,0.0329438,0,3,3,3,0.024411903,0.613499698,0.032540968,0,2,2,2,0.024521744,0.613513533,0.031918071,0,1,1,1,0.008078747,0.270042441,0.033532576,0,3,3,3,0.008077945,0.270041937,0.03312777,0,2,2,2,0.008102582,0.270044275,0.031969643,0,1,1,1,0.042644071,0.858260321,0.032876128,0,3,3,3,0.042654605,0.858261255,0.031869957,0,2,2,2,0.042705729,0.858271643,0.030805627,0,1,1,1,0.024437287,0.613500647,0.033058633,0,3,3,3,0.024411903,0.613499698,0.032577045,0,2,2,2,0.024521744,0.613513533,0.030945699,0,1,1,1,0.008078747,0.270042441,0.033594306,0,3,3,3,0.008077945,0.270041937,0.033088904,0,2,2,2,0.008102582,0.270044275,0.032638007,0,1,1,1
3.05176E-05,0.000244141,0.001953125,0.015625,0.125,8,8,0.030917266,0.741186543,0.03881599,7,7,7,0.030919105,0.741186691,0.039238578,6,6,6,0.030920303,0.741186792,0.038541296,5,5,5,0.004273876,0.198001404,0.062547364,7,20,20,0.004277229,0.198001531,0.058490998,6,17,17,0.004279743,0.198001643,0.052645468,5,13,13,0.000590019,0.039284994,0.082678554,7,21,21,0.000593081,0.039285016,0.076043259,6,18,18,0.000593058,0.039285015,0.068720065,5,15,15,0.030917266,0.741186543,0.04003831,7,7,7,0.030919105,0.741186691,0.03965703,6,6,6,0.030920303,0.741186792,0.038751246,5,5,5,0.008589013,0.211061305,0.045858931,7,7,7,0.008597226,0.211061951,0.044468696,6,6,6,0.008611594,0.211063123,0.042465777,5,5,5,0.003611817,0.049941161,0.072413717,7,16,16,0.003621157,0.049942435,0.066079295,6,13,13,0.003636072,0.049944646,0.063245822,5,12,12,0.030079792,0.742105679,0.040282623,0.020393203,7,7,7,0.030077287,0.742102129,0.039325414,0.018379321,6,6,6,0.030072718,0.742099831,0.039058402,0.017117926,5,5,5,0.003831106,0.199358974,0.045768404,0.026475266,7,7,7,0.003829221,0.199285537,0.044212761,0.024523882,6,6,6,0.003828458,0.199176273,0.042977214,0.022127531,5,5,5,0.000525572,0.039517274,0.052815285,0.030964358,7,7,7,0.000525724,0.039483602,0.050681486,0.028044867,6,6,6,0.000526186,0.039473328,0.048167918,0.025132446,5,5,5,0.030878977,0.741184929,0.040790059,0.036520236,7,7,7,0.030886306,0.741184906,0.039915442,0.034380799,6,6,6,0.030907042,0.741185777,0.038923367,0.03225189,5,5,5,0.004244368,0.198001042,0.04697197,0.050051532,7,7,7,0.004253176,0.198000965,0.044530937,0.049138323,6,6,6,0.00426806,0.198001221,0.043322009,0.0446368,5,5,5,0.000587425,0.039285052,0.054317531,0.094548307,7,7,7,0.000591021,0.039284972,0.051204583,0.085031918,6,6,6,0.000591991,0.039284988,0.04892557,0.075591629,5,5,5,0.030001537,0.740377754,0.037313304,0,7,7,7,0.030001755,0.740377766,0.037008615,0,6,6,6,0.030004178,0.740377968,0.036504904,0,5,5,5,0.003764381,0.197616911,0.040122697,0,7,7,7,0.003763512,0.19761685,0.039824647,0,6,6,6,0.003763677,0.197616856,0.038790105,0,5,5,5,0.000533927,0.039253422,0.044630466,0,7,7,7,0.000533308,0.039253261,0.043156876,0,6,6,6,0.000533318,0.039253259,0.041493893,0,5,5,5,0.030001537,0.740377754,0.037277376,0,7,7,7,0.030001755,0.740377766,0.03746847,0,6,6,6,0.030004178,0.740377968,0.036447817,0,5,5,5,0.003764381,0.197616911,0.04010386,0,7,7,7,0.003763512,0.19761685,0.039789894,0,6,6,6,0.003763677,0.197616856,0.038451878,0,5,5,5,0.000533927,0.039253422,0.043955023,0,7,7,7,0.000533308,0.039253261,0.042819697,0,6,6,6,0.000533318,0.039253259,0.041460055,0,5,5,5
9.53674E-07,1.52588E-05,0.000244141,0.00390625,0.0625,16,16,0.009355472,0.402031254,0.08281852,15,31,31,0.009355591,0.402031259,0.081673814,14,29,29,0.009355577,0.402031258,0.080303339,13,27,27,0.000501833,0.054270892,0.175855339,15,32,32,0.000502225,0.054270896,0.161965969,14,28,28,0.000502204,0.054270896,0.162144098,13,28,28,3.64E-05,0.005118712,0.502787208,15,58,58,3.73E-05,0.005118692,0.384109237,14,42,42,3.72E-05,0.005118691,0.3614634,13,39,39,0.009355472,0.402031254,0.086562496,15,31,31,0.009355591,0.402031259,0.083771151,14,29,29,0.009355577,0.402031258,0.082468077,13,27,27,0.002036761,0.056845022,0.165966836,15,30,30,0.00203914,0.056845189,0.158700079,14,28,28,0.002038698,0.056845158,0.151594074,13,26,26,0.000389188,0.006438511,0.40132224,15,45,45,0.00039215,0.006438837,0.379882144,14,42,42,0.000391911,0.006438808,0.360700442,13,39,39,0.009143467,0.402550327,0.064373561,0.034845806,15,15,15,0.009143408,0.402547985,0.064102018,0.03199896,14,14,14,0.00914332,0.40254926,0.063648581,0.032340043,13,13,13,0.000477875,0.054333705,0.114241596,0.05865678,15,15,15,0.000477677,0.054329846,0.110191631,0.056232027,14,14,14,0.000477688,0.054330221,0.106609086,0.052336688,13,13,13,3.24E-05,0.005144051,0.181726435,0.098938474,15,15,15,3.20E-05,0.005135233,0.175364427,0.093303974,14,14,14,3.20E-05,0.005135657,0.167653146,0.087381295,13,13,13,0.009348426,0.402031094,0.065035947,0.074916972,15,15,15,0.009348478,0.40203108,0.064990933,0.071860174,14,14,14,0.009348378,0.402031082,0.063981262,0.069467164,13,13,13,0.000500796,0.054270895,0.116070921,0.149967761,15,15,15,0.000501192,0.054270888,0.111621466,0.141743581,14,14,14,0.000501153,0.054270888,0.108306368,0.134199208,13,13,13,3.61E-05,0.005118726,0.183886607,0.55728951,15,15,15,3.70E-05,0.005118689,0.176235377,0.605933954,14,14,14,3.70E-05,0.005118689,0.168538881,0.561509884,13,13,13,0.009149301,0.401926965,0.053467884,0,15,15,15,0.009149218,0.40192696,0.053196545,0,14,14,14,0.00914924,0.401926961,0.053158193,0,13,13,13,0.000475148,0.054260768,0.078630573,0,15,15,15,0.000475007,0.05426076,0.077630573,0,14,14,14,0.000475012,0.05426076,0.07530046,0,13,13,13,3.27E-05,0.005116591,0.116816041,0,15,15,15,3.22E-05,0.005116522,0.113434821,0,14,14,14,3.22E-05,0.005116521,0.109122263,0,13,13,13,0.009149301,0.401926965,0.053146729,0,15,15,15,0.009149218,0.40192696,0.053125004,0,14,14,14,0.00914924,0.401926961,0.052829171,0,13,13,13,0.000475148,0.054260768,0.078976028,0,15,15,15,0.000475007,0.05426076,0.077218627,0,14,14,14,0.000475012,0.05426076,0.074765068,0,13,13,13,3.27E-05,0.005116591,0.117214518,0,15,15,15,3.22E-05,0.005116522,0.11268382,0,14,14,14,3.22E-05,0.005116521,0.108637343,0,13,13,13
2.98023E-08,9.53674E-07,3.05176E-05,0.000976563,0.03125,32,32,0.00247548,0.20557323,0.198751553,31,33,33,0.002475518,0.205573231,0.197939392,30,31,31,0.002475517,0.205573231,0.199514335,29,31,31,6.07E-05,0.01395073,1.629908857,31,93,93,6.07E-05,0.01395073,1.603734764,30,90,90,6.07E-05,0.01395073,1.547855659,29,87,87,2.17E-06,0.000641476,3.588459091,31,92,92,2.38E-06,0.000641462,3.50754052,30,89,89,2.37E-06,0.000641462,3.500745302,29,88,88,0.00247548,0.20557323,0.211950824,31,33,33,0.002475518,0.205573231,0.204075797,30,31,31,0.002475517,0.205573231,0.204855119,29,31,31,0.000333722,0.014277431,1.136545598,31,62,62,0.000334256,0.014277455,1.111963829,30,60,60,0.000334243,0.014277454,1.092398364,29,58,58,2.73E-05,0.00071007,3.656213066,31,93,93,2.79E-05,0.000710103,3.578803471,30,90,90,2.79E-05,0.000710101,3.47911705,29,87,87,0.002421603,0.205682548,0.19713713,0.078780342,31,31,31,0.002421578,0.205682056,0.195598881,0.075045744,30,30,30,0.002421579,0.205682067,0.196182697,0.075992925,29,29,29,5.98E-05,0.013953091,0.691601193,0.152257839,31,31,31,5.98E-05,0.013952638,0.662837007,0.143761289,30,30,30,5.98E-05,0.013952647,0.655654028,0.140433979,29,29,29,2.33E-06,0.000644832,1.408002751,0.316465654,31,31,31,1.93E-06,0.000642721,1.38270863,0.307038509,30,30,30,1.93E-06,0.000642753,1.366520844,0.300043179,29,29,29,0.002472887,0.205573196,0.202452469,0.245703064,31,31,31,0.002472923,0.205573195,0.198443192,0.240992513,30,30,30,0.002472922,0.205573195,0.198636106,0.232991002,29,29,29,6.06E-05,0.013950731,0.687664517,1.072900267,31,31,31,6.07E-05,0.01395073,0.676860525,1.032431632,30,30,30,6.07E-05,0.01395073,0.662413994,1.016188366,29,29,29,2.16E-06,0.000641479,1.432172692,4.939781901,31,31,31,2.35E-06,0.000641462,1.408112476,5.759373825,30,30,30,2.35E-06,0.000641462,1.363733807,5.542203429,29,29,29,0.002423865,0.205558555,0.136196129,0,31,31,31,0.002423831,0.205558554,0.136861635,0,30,30,30,0.002423832,0.205558554,0.134459237,0,29,29,29,5.98E-05,0.013950524,0.401780639,0,31,31,31,5.97E-05,0.013950523,0.394810417,0,30,30,30,5.97E-05,0.013950523,0.385353395,0,29,29,29,2.35E-06,0.000641348,0.863815768,0,31,31,31,1.93E-06,0.000641315,0.845884227,0,30,30,30,1.93E-06,0.000641315,0.831899376,0,29,29,29,0.002423865,0.205558555,0.1348535,0,31,31,31,0.002423831,0.205558554,0.13433791,0,30,30,30,0.002423832,0.205558554,0.133923715,0,29,29,29,5.98E-05,0.013950524,0.399466655,0,31,31,31,5.97E-05,0.013950523,0.391986652,0,30,30,30,5.97E-05,0.013950523,0.384411118,0,29,29,29,2.35E-06,0.000641348,0.868985646,0,31,31,31,1.93E-06,0.000641315,0.849552637,0,30,30,30,1.93E-06,0.000641315,0.832922929,0,29,29,29
9.31323E-10,5.96046E-08,3.8147E-06,0.000244141,0.015625,64,64,0.000627767,0.103378081,2.138150953,63,127,127,0.000627774,0.103378081,2.118023594,62,123,123,0.000627774,0.103378081,2.14462621,61,122,122,7.51E-06,0.003513622,17.70961668,63,127,127,7.52E-06,0.003513622,17.32442772,62,124,124,7.52E-06,0.003513622,17.2809858,61,123,123,1.48E-07,8.01E-05,46.85996188,63,168,168,1.48E-07,8.01E-05,35.57795622,62,123,123,1.47E-07,8.01E-05,35.0450677,61,121,121,0.000627767,0.103378081,2.214013132,63,127,127,0.000627774,0.103378081,2.186753987,62,123,123,0.000627774,0.103378081,2.188679525,61,122,122,4.74E-05,0.003549989,25.3461814,63,189,189,4.75E-05,0.003549992,25.05005002,62,186,186,4.75E-05,0.003549992,24.85890698,61,183,183,1.69E-06,8.31E-05,41.34127444,63,143,143,1.82E-06,8.31E-05,36.44391958,62,124,124,1.83E-06,8.31E-05,35.8576022,61,122,122,0.0006147,0.103405635,1.264555193,0.303373477,63,63,63,0.000614692,0.103405545,1.256928511,0.305186022,62,62,62,0.000614693,0.103405547,1.261378022,0.297311834,61,61,61,7.49E-06,0.003513762,9.692451978,1.450265766,63,63,63,7.48E-06,0.003513722,9.563333606,1.423738102,62,62,62,7.48E-06,0.003513723,9.537431331,1.406339313,61,61,61,3.49E-07,8.16E-05,19.43362616,3.864564123,63,63,63,1.19E-07,8.03E-05,19.50093859,3.847623097,62,62,62,1.19E-07,8.03E-05,19.24380674,3.785874604,61,61,61,0.000627171,0.103378077,1.268196007,1.440271994,63,63,63,0.000627177,0.103378077,1.276782097,1.416327824,62,62,62,0.000627177,0.103378077,1.277994765,1.394154888,61,61,61,7.51E-06,0.003513622,9.741771627,14.02597307,63,63,63,7.52E-06,0.003513622,9.635502975,12.85842979,62,62,62,7.52E-06,0.003513622,9.587965965,12.72626896,61,61,61,1.49E-07,8.01E-05,19.84559331,87.26336761,63,63,63,1.50E-07,8.01E-05,19.63638335,89.5602674,62,62,62,1.49E-07,8.01E-05,19.45305574,97.10214891,61,61,61,0.000615158,0.10337624,0.778955629,0,63,63,63,0.000615149,0.10337624,0.782007232,0,62,62,62,0.000615149,0.10337624,0.777369668,0,61,61,61,7.49E-06,0.003513619,6.291373455,0,63,63,63,7.48E-06,0.003513618,6.234473514,0,62,62,62,7.48E-06,0.003513618,6.199497248,0,61,61,61,3.51E-07,8.01E-05,13.32366883,0,63,63,63,1.19E-07,8.01E-05,13.12276009,0,62,62,62,1.19E-07,8.01E-05,13.02482453,0,61,61,61,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-


==> heat_conv_easy.csv <==
Order5,Order4,Order3,Order2,Order1,Nspat,N,Lagrange1RadauIIA1monoTrueL2err,Lagrange1RadauIIA1monoTrueH1err,Lagrange2RadauIIA1monoTrueL2err,Lagrange2RadauIIA1monoTrueH1err,Lagrange3RadauIIA1monoTrueL2err,Lagrange3RadauIIA1monoTrueH1err,Bernstein1RadauIIA1monoTrueL2err,Bernstein1RadauIIA1monoTrueH1err,Bernstein2RadauIIA1monoTrueL2err,Bernstein2RadauIIA1monoTrueH1err,Bernstein3RadauIIA1monoTrueL2err,Bernstein3RadauIIA1monoTrueH1err,Lagrange1GaussLegendre1monoTrueL2err,Lagrange1GaussLegendre1monoTrueH1err,Lagrange2GaussLegendre1monoTrueL2err,Lagrange2GaussLegendre1monoTrueH1err,Lagrange3GaussLegendre1monoTrueL2err,Lagrange3GaussLegendre1monoTrueH1err,Bernstein1GaussLegendre1monoTrueL2err,Bernstein1GaussLegendre1monoTrueH1err,Bernstein2GaussLegendre1monoTrueL2err,Bernstein2GaussLegendre1monoTrueH1err,Bernstein3GaussLegendre1monoTrueL2err,Bernstein3GaussLegendre1monoTrueH1err,Lagrange1RadauIIA1L2projTrueL2err,Lagrange1RadauIIA1L2projTrueH1err,Lagrange1RadauIIA2L2projTrueL2err,Lagrange1RadauIIA2L2projTrueH1err,Lagrange1RadauIIA3L2projTrueL2err,Lagrange1RadauIIA3L2projTrueH1err,Lagrange2RadauIIA1L2projTrueL2err,Lagrange2RadauIIA1L2projTrueH1err,Lagrange2RadauIIA2L2projTrueL2err,Lagrange2RadauIIA2L2projTrueH1err,Lagrange2RadauIIA3L2projTrueL2err,Lagrange2RadauIIA3L2projTrueH1err,Lagrange3RadauIIA1L2projTrueL2err,Lagrange3RadauIIA1L2projTrueH1err,Lagrange3RadauIIA2L2projTrueL2err,Lagrange3RadauIIA2L2projTrueH1err,Lagrange3RadauIIA3L2projTrueL2err,Lagrange3RadauIIA3L2projTrueH1err,Bernstein1RadauIIA1L2projTrueL2err,Bernstein1RadauIIA1L2projTrueH1err,Bernstein1RadauIIA2L2projTrueL2err,Bernstein1RadauIIA2L2projTrueH1err,Bernstein1RadauIIA3L2projTrueL2err,Bernstein1RadauIIA3L2projTrueH1err,Bernstein2RadauIIA1L2projTrueL2err,Bernstein2RadauIIA1L2projTrueH1err,Bernstein2RadauIIA2L2projTrueL2err,Bernstein2RadauIIA2L2projTrueH1err,Bernstein2RadauIIA3L2projTrueL2err,Bernstein2RadauIIA3L2projTrueH1err,Bernstein3RadauIIA1L2projTrueL2err,Bernstein3RadauIIA1L2projTrueH1err,Bernstein3RadauIIA2L2projTrueL2err,Bernstein3RadauIIA2L2projTrueH1err,Bernstein3RadauIIA3L2projTrueL2err,Bernstein3RadauIIA3L2projTrueH1err,Lagrange1RadauIIA1H1projTrueL2err,Lagrange1RadauIIA1H1projTrueH1err,Lagrange1RadauIIA2H1projTrueL2err,Lagrange1RadauIIA2H1projTrueH1err,Lagrange1RadauIIA3H1projTrueL2err,Lagrange1RadauIIA3H1projTrueH1err,Lagrange2RadauIIA1H1projTrueL2err,Lagrange2RadauIIA1H1projTrueH1err,Lagrange2RadauIIA2H1projTrueL2err,Lagrange2RadauIIA2H1projTrueH1err,Lagrange2RadauIIA3H1projTrueL2err,Lagrange2RadauIIA3H1projTrueH1err,Lagrange3RadauIIA1H1projTrueL2err,Lagrange3RadauIIA1H1projTrueH1err,Lagrange3RadauIIA2H1projTrueL2err,Lagrange3RadauIIA2H1projTrueH1err,Lagrange3RadauIIA3H1projTrueL2err,Lagrange3RadauIIA3H1projTrueH1err,Bernstein1RadauIIA1H1projTrueL2err,Bernstein1RadauIIA1H1projTrueH1err,Bernstein1RadauIIA2H1projTrueL2err,Bernstein1RadauIIA2H1projTrueH1err,Bernstein1RadauIIA3H1projTrueL2err,Bernstein1RadauIIA3H1projTrueH1err,Bernstein2RadauIIA1H1projTrueL2err,Bernstein2RadauIIA1H1projTrueH1err,Bernstein2RadauIIA2H1projTrueL2err,Bernstein2RadauIIA2H1projTrueH1err,Bernstein2RadauIIA3H1projTrueL2err,Bernstein2RadauIIA3H1projTrueH1err,Bernstein3RadauIIA1H1projTrueL2err,Bernstein3RadauIIA1H1projTrueH1err,Bernstein3RadauIIA2H1projTrueL2err,Bernstein3RadauIIA2H1projTrueH1err,Bernstein3RadauIIA3H1projTrueL2err,Bernstein3RadauIIA3H1projTrueH1err,Lagrange1GaussLegendre1L2projTrueL2err,Lagrange1GaussLegendre1L2projTrueH1err,Lagrange1GaussLegendre2L2projTrueL2err,Lagrange1GaussLegendre2L2projTrueH1err,Lagrange1GaussLegendre3L2projTrueL2err,Lagrange1GaussLegendre3L2projTrueH1err,Lagrange2GaussLegendre1L2projTrueL2err,Lagrange2GaussLegendre1L2projTrueH1err,Lagrange2GaussLegendre2L2projTrueL2err,Lagrange2GaussLegendre2L2projTrueH1err,Lagrange2GaussLegendre3L2projTrueL2err,Lagrange2GaussLegendre3L2projTrueH1err,Lagrange3GaussLegendre1L2projTrueL2err,Lagrange3GaussLegendre1L2projTrueH1err,Lagrange3GaussLegendre2L2projTrueL2err,Lagrange3GaussLegendre2L2projTrueH1err,Lagrange3GaussLegendre3L2projTrueL2err,Lagrange3GaussLegendre3L2projTrueH1err,Bernstein1GaussLegendre1L2projTrueL2err,Bernstein1GaussLegendre1L2projTrueH1err,Bernstein1GaussLegendre2L2projTrueL2err,Bernstein1GaussLegendre2L2projTrueH1err,Bernstein1GaussLegendre3L2projTrueL2err,Bernstein1GaussLegendre3L2projTrueH1err,Bernstein2GaussLegendre1L2projTrueL2err,Bernstein2GaussLegendre1L2projTrueH1err,Bernstein2GaussLegendre2L2projTrueL2err,Bernstein2GaussLegendre2L2projTrueH1err,Bernstein2GaussLegendre3L2projTrueL2err,Bernstein2GaussLegendre3L2projTrueH1err,Bernstein3GaussLegendre1L2projTrueL2err,Bernstein3GaussLegendre1L2projTrueH1err,Bernstein3GaussLegendre2L2projTrueL2err,Bernstein3GaussLegendre2L2projTrueH1err,Bernstein3GaussLegendre3L2projTrueL2err,Bernstein3GaussLegendre3L2projTrueH1err,Lagrange1GaussLegendre1H1projTrueL2err,Lagrange1GaussLegendre1H1projTrueH1err,Lagrange1GaussLegendre2H1projTrueL2err,Lagrange1GaussLegendre2H1projTrueH1err,Lagrange1GaussLegendre3H1projTrueL2err,Lagrange1GaussLegendre3H1projTrueH1err,Lagrange2GaussLegendre1H1projTrueL2err,Lagrange2GaussLegendre1H1projTrueH1err,Lagrange2GaussLegendre2H1projTrueL2err,Lagrange2GaussLegendre2H1projTrueH1err,Lagrange2GaussLegendre3H1projTrueL2err,Lagrange2GaussLegendre3H1projTrueH1err,Lagrange3GaussLegendre1H1projTrueL2err,Lagrange3GaussLegendre1H1projTrueH1err,Lagrange3GaussLegendre2H1projTrueL2err,Lagrange3GaussLegendre2H1projTrueH1err,Lagrange3GaussLegendre3H1projTrueL2err,Lagrange3GaussLegendre3H1projTrueH1err,Bernstein1GaussLegendre1H1projTrueL2err,Bernstein1GaussLegendre1H1projTrueH1err,Bernstein1GaussLegendre2H1projTrueL2err,Bernstein1GaussLegendre2H1projTrueH1err,Bernstein1GaussLegendre3H1projTrueL2err,Bernstein1GaussLegendre3H1projTrueH1err,Bernstein2GaussLegendre1H1projTrueL2err,Bernstein2GaussLegendre1H1projTrueH1err,Bernstein2GaussLegendre2H1projTrueL2err,Bernstein2GaussLegendre2H1projTrueH1err,Bernstein2GaussLegendre3H1projTrueL2err,Bernstein2GaussLegendre3H1projTrueH1err,Bernstein3GaussLegendre1H1projTrueL2err,Bernstein3GaussLegendre1H1projTrueH1err,Bernstein3GaussLegendre2H1projTrueL2err,Bernstein3GaussLegendre2H1projTrueH1err,Bernstein3GaussLegendre3H1projTrueL2err,Bernstein3GaussLegendre3H1projTrueH1err,Lagrange4RadauIIA3L2projTrueL2err,Lagrange4RadauIIA3L2projTrueH1err,Lagrange4RadauIIA3L2projTrueSolverTime,Lagrange4RadauIIA3L2projTrueProjectorTime,Lagrange4RadauIIA3L2projTrueStepperSteps,Lagrange4RadauIIA3L2projTrueStepperNonlinearIts,Lagrange4RadauIIA3L2projTrueStepperLinearIts,Bernstein4RadauIIA3L2projTrueL2err,Bernstein4RadauIIA3L2projTrueH1err,Bernstein4RadauIIA3L2projTrueSolverTime,Bernstein4RadauIIA3L2projTrueProjectorTime,Bernstein4RadauIIA3L2projTrueStepperSteps,Bernstein4RadauIIA3L2projTrueStepperNonlinearIts,Bernstein4RadauIIA3L2projTrueStepperLinearIts,Lagrange4RadauIIA3H1projTrueL2err,Lagrange4RadauIIA3H1projTrueH1err,Lagrange4RadauIIA3H1projTrueSolverTime,Lagrange4RadauIIA3H1projTrueProjectorTime,Lagrange4RadauIIA3H1projTrueStepperSteps,Lagrange4RadauIIA3H1projTrueStepperNonlinearIts,Lagrange4RadauIIA3H1projTrueStepperLinearIts,Bernstein4RadauIIA3H1projTrueL2err,Bernstein4RadauIIA3H1projTrueH1err,Bernstein4RadauIIA3H1projTrueSolverTime,Bernstein4RadauIIA3H1projTrueProjectorTime,Bernstein4RadauIIA3H1projTrueStepperSteps,Bernstein4RadauIIA3H1projTrueStepperNonlinearIts,Bernstein4RadauIIA3H1projTrueStepperLinearIts
0.03125,0.0625,0.125,0.25,0.5,2,2,0.13795479,1.422177936,0.072728806,1.099236148,0.051032219,0.954870391,0.13795479,1.422177936,0.078379054,1.101737937,0.051094957,0.954984888,0.13795479,1.422177936,0.092389786,1.462895989,0.060376449,1.549184031,0.13795479,1.422177936,0.07879168,1.457981558,0.063642355,1.258213476,0.13795479,1.422177936,0.13795479,1.422177936,0.13795479,1.422177936,0.072721822,1.099234954,0.071650708,1.099086555,0.071948821,1.099120815,0.051061518,0.954876215,0.051196238,0.954938389,0.051188016,0.954933689,0.13795479,1.422177936,0.13795479,1.422177936,0.13795479,1.422177936,0.074066878,1.101964503,0.072928995,1.102334005,0.07335087,1.102161555,0.051147694,0.955021338,0.051308286,0.955178694,0.051302576,0.955167792,0.13795479,1.422177936,0.13795479,1.422177936,0.13795479,1.422177936,0.072728946,1.099236172,0.071650705,1.099086555,0.07194882,1.099120815,0.05103216,0.954871027,0.051086421,0.954865635,0.051072835,0.95486378,0.13795479,1.422177936,0.13795479,1.422177936,0.13795479,1.422177936,0.078495585,1.101759996,0.077064576,1.101574269,0.077719117,1.101635422,0.051094614,0.954985926,0.051134198,0.954981489,0.051123541,0.954978869,0.13795479,1.422177936,0.124495858,1.437643429,0.13795479,1.422177936,0.056904932,1.257206843,0.06712855,1.309778665,0.066204834,1.320752813,0.057686762,1.546454959,0.054320638,1.464841189,0.051859213,1.382823633,0.13795479,1.422177936,0.124495858,1.437643429,0.13795479,1.422177936,0.057762063,1.275946202,0.069537695,1.353301286,0.0659726,1.311536057,0.053106613,1.138744361,0.05019786,1.116403648,0.048990102,1.044710247,0.13795479,1.422177936,0.124495858,1.437643429,0.13795479,1.422177936,0.100227651,1.520591292,0.09194925,1.465104655,0.079143662,1.395448406,0.058747054,1.549228053,0.055017173,1.472118957,0.052330453,1.395736153,0.13795479,1.422177936,0.124495858,1.437643429,0.13795479,1.422177936,0.084035479,1.508977144,0.091700174,1.523178591,0.075415575,1.391582831,0.062273175,1.260041058,0.055564332,1.212538793,0.054570175,1.141475509,0.019702995,0.470220998,0.378818951,0.014504783,2,2,18,0.03533533,0.856445223,0.387922585,0.014932803,2,2,15,0.020649803,0.46672329,0.386210163,0.028231971,2,2,18,0.067393232,0.720686344,0.388617327,0.025989886,2,2,16
0.000976563,0.00390625,0.015625,0.0625,0.25,4,4,0.049112797,0.865160373,0.026225699,0.616352345,0.008870326,0.270856967,0.049112797,0.865160373,0.02622574,0.616352351,0.024296758,0.337978151,0.047319274,1.034611372,0.026494142,0.871249298,0.009616796,0.420215376,0.047319274,1.034611372,0.025725427,0.774938098,0.021969968,0.512619921,0.045384153,0.870134863,0.045176035,0.871402926,0.045260723,0.871043252,0.025226526,0.62065288,0.025317129,0.621380848,0.025301358,0.621164401,0.00813413,0.272991763,0.008097499,0.274017482,0.008101207,0.27385704,0.045384153,0.870134863,0.045176035,0.871402926,0.045260723,0.871043252,0.025241355,0.620478677,0.025358288,0.621002363,0.025336557,0.620842492,0.010684379,0.379446187,0.010630851,0.379914154,0.01065413,0.379235926,0.049384549,0.865218246,0.048642837,0.865133519,0.048761071,0.865133424,0.026359081,0.616380966,0.026006785,0.616347587,0.026080363,0.616342147,0.008911546,0.270866773,0.008737709,0.270845666,0.008776102,0.27084508,0.049384549,0.865218246,0.048642837,0.865133519,0.048761071,0.865133424,0.026359115,0.616380975,0.026006795,0.616347587,0.026080363,0.616342146,0.025904854,0.338433335,0.021795682,0.337894782,0.023007372,0.337855683,0.045082545,1.001703817,0.044413985,0.962053484,0.043815622,0.881615307,0.026572791,0.902260161,0.025001737,0.811137943,0.023315124,0.718592749,0.009239782,0.411826955,0.008080882,0.414307089,0.006525656,0.330205077,0.045082545,1.001703817,0.044413985,0.962053484,0.043815622,0.881615307,0.024215029,0.753721087,0.024150169,0.706269678,0.023523972,0.666895031,0.011043502,0.446082367,0.015700176,0.615122434,0.009830785,0.396025206,0.047209937,1.039748372,0.04528906,0.970314002,0.046091114,0.88440574,0.026277504,0.870394981,0.024186685,0.792981947,0.024473655,0.719473639,0.01010066,0.427175167,0.008242267,0.418892482,0.007012791,0.358996487,0.047209937,1.039748372,0.04528906,0.970314002,0.046091114,0.88440574,0.025715243,0.774924377,0.023533607,0.717309603,0.024944525,0.681695674,0.024231616,0.517056018,0.019126888,0.696252175,0.030276625,0.436825365,0.000960094,0.049369577,0.406211204,0.021521113,4,4,58,0.004282451,0.176646463,0.41766935,0.02061142,4,4,44,0.001033294,0.04912477,0.417640114,0.052267589,4,4,58,0.01120942,0.116940772,0.415625123,0.041334419,4,4,45
3.05E-05,0.000244141,0.001953125,0.015625,0.125,8,8,0.030938463,0.741189051,0.004322055,0.198005779,0.00064543,0.039297619,0.030938463,0.741189051,0.008774436,0.211079894,0.003781044,0.049977551,0.028291895,0.983721812,0.003809061,0.251773639,0.000763164,0.076953742,0.028291895,0.983721812,0.008237695,0.275104235,0.003234485,0.123530877,0.030078392,0.742078118,0.030070214,0.742115712,0.030082949,0.742094469,0.003828589,0.198986471,0.003828927,0.19934113,0.003830876,0.199298765,0.000590885,0.039322722,0.000525502,0.03949352,0.000525594,0.039488302,0.030078392,0.742078118,0.030070214,0.742115712,0.030082949,0.742094469,0.004098575,0.224596365,0.004086073,0.225997799,0.004091635,0.225387634,0.000983869,0.066080824,0.00094133,0.067931638,0.000942487,0.067420329,0.031063189,0.741216472,0.030900039,0.741185677,0.030907867,0.7411862,0.004411648,0.198020366,0.004268563,0.198001479,0.004272983,0.198001482,0.000654334,0.039300093,0.000591702,0.039285005,0.000592549,0.039285006,0.031063189,0.741216472,0.030900039,0.741185677,0.030907867,0.7411862,0.01005867,0.211377252,0.008475356,0.211060062,0.008552361,0.211061741,0.004327036,0.050233392,0.003567419,0.049940761,0.003604815,0.049942342,0.026877447,0.956070864,0.027068273,0.82138497,0.028782665,0.751872453,0.003518143,0.250468928,0.003665249,0.238625965,0.003673867,0.217126006,0.000646655,0.073222222,0.000593207,0.075669779,0.000536021,0.064758462,0.026877447,0.956070864,0.027068273,0.82138497,0.028782665,0.751872453,0.003738687,0.262308548,0.004512277,0.286812332,0.004007019,0.2340816,0.000998208,0.087088987,0.001567384,0.138078584,0.000956364,0.079054168,0.028576504,0.986653569,0.027144846,0.823459572,0.029882087,0.759028223,0.004001297,0.252242161,0.003688871,0.238298297,0.00406103,0.217917061,0.000751944,0.0775752,0.000629186,0.076470078,0.000653516,0.068894841,0.028576504,0.986653569,0.027144846,0.823459572,0.029882087,0.759028223,0.010851893,0.280609666,0.005328515,0.313157142,0.011413084,0.245228045,0.004310811,0.125903021,0.001839069,0.148422997,0.00457541,0.104692733,6.60E-05,0.006323886,0.600452072,0.046015396,8,8,185,0.000133937,0.015439949,0.587707765,0.037776612,8,8,136,7.32E-05,0.006304088,0.60168785,0.143727662,8,8,185,0.000696804,0.010735788,0.58779296,0.161986831,8,8,135
9.54E-07,1.53E-05,0.000244141,0.00390625,0.0625,16,16,0.009358581,0.402031695,0.000517695,0.054273072,0.000132725,0.00515506,0.009358581,0.402031695,0.002093317,0.056851118,0.000462297,0.006466898,0.00810703,0.441842723,0.000499252,0.062905117,0.000100878,0.010609377,0.00810703,0.441842723,0.001988387,0.074784696,0.000342017,0.018122318,0.009153407,0.402426405,0.009144699,0.402548313,0.009144079,0.402507645,0.000491186,0.054285357,0.000477663,0.054329832,0.000477697,0.054328631,0.000132093,0.005154862,3.20E-05,0.005135793,3.20E-05,0.005135333,0.009153407,0.402426405,0.009144699,0.402548313,0.009144079,0.402507645,0.000553829,0.062364665,0.000536166,0.06265234,0.000536675,0.062589391,0.000139832,0.008071722,5.45E-05,0.008636808,5.46E-05,0.00860428,0.009415318,0.402041633,0.009378771,0.402034492,0.009371083,0.402032993,0.00052765,0.054274595,0.000506167,0.0542711,0.000505634,0.054271043,0.000133181,0.005155298,3.81E-05,0.005118722,3.79E-05,0.005118713,0.009415318,0.402041633,0.009378771,0.402034492,0.009371083,0.402032993,0.00249578,0.05697318,0.002251271,0.056885711,0.002221909,0.056875499,0.000568652,0.006554129,0.00044473,0.00645491,0.000442783,0.006453333,0.007900333,0.437812221,0.009045837,0.410881486,0.009145129,0.403251849,0.000489914,0.062784778,0.000482208,0.060711362,0.000469152,0.058284046,7.47E-05,0.010474698,3.82E-05,0.010199707,3.35E-05,0.009183386,0.007900333,0.437812221,0.009045837,0.410881486,0.009145129,0.403251849,0.000545437,0.069247469,0.0006504,0.080959008,0.000535336,0.065389435,8.35E-05,0.013049148,9.40E-05,0.018789422,5.58E-05,0.011770399,0.008275378,0.44288115,0.009129749,0.409508844,0.009432576,0.403017184,0.000508139,0.062948502,0.000485729,0.060885952,0.000504592,0.058386891,9.40E-05,0.010739077,3.97E-05,0.01024789,4.48E-05,0.009405879,0.008275378,0.44288115,0.009129749,0.409508844,0.009432576,0.403017184,0.002692122,0.075966666,0.000845259,0.091057075,0.00254169,0.065738376,0.00058652,0.018378137,0.000119062,0.020639898,0.000575157,0.015725038,2.23E-06,0.000421197,3.322554721,0.173946057,16,16,624,2.78E-06,0.000578628,2.868532266,0.193358313,16,16,416,2.65E-06,0.000419432,2.926095253,1.920664816,16,16,624,2.59E-05,0.000484501,2.510901674,1.60729932,16,16,404
2.98E-08,9.54E-07,3.05E-05,0.000976563,0.03125,32,32,0.002477618,0.205573434,8.70E-05,0.013954013,6.34E-05,0.000711881,0.002477618,0.205573434,0.000359868,0.01428049,7.24E-05,0.00076542,0.002444712,0.211827213,6.67E-05,0.015303503,2.47E-05,0.001235792,0.002444712,0.211827213,0.000325579,0.017557053,2.68E-05,0.001628326,0.002425032,0.205641201,0.002423862,0.205673684,0.00242273,0.205666731,8.66E-05,0.013953991,5.98E-05,0.013952649,5.98E-05,0.013952627,6.34E-05,0.000712311,1.93E-06,0.000642762,1.93E-06,0.000642733,0.002425032,0.205641201,0.002423862,0.205673684,0.00242273,0.205666731,9.19E-05,0.015193509,6.60E-05,0.015324619,6.60E-05,0.01531802,6.34E-05,0.000824291,2.61E-06,0.000853156,2.61E-06,0.000851959,0.002503713,0.205576448,0.002499086,0.205575479,0.002495185,0.205575008,8.76E-05,0.013954087,6.12E-05,0.013950747,6.11E-05,0.013950744,6.34E-05,0.000711881,2.69E-06,0.000641472,2.67E-06,0.000641471,0.002503713,0.205576448,0.002499086,0.205575479,0.002495185,0.205575008,0.000450262,0.014309527,0.000411809,0.014293716,0.000406443,0.014291643,8.17E-05,0.000783017,3.83E-05,0.00071403,3.79E-05,0.000713795,0.002403744,0.209589517,0.002425517,0.207540811,0.002423623,0.205739285,6.43E-05,0.015297778,6.01E-05,0.014984505,5.94E-05,0.014667825,1.68E-05,0.001388669,2.43E-06,0.001176852,1.94E-06,0.001054867,0.002403744,0.209589517,0.002425517,0.207540811,0.002423623,0.205739285,6.96E-05,0.016598194,7.24E-05,0.017764967,6.63E-05,0.015964586,1.67E-05,0.001510414,3.83E-06,0.001583835,2.66E-06,0.0012011,0.002492486,0.212459408,0.002453432,0.207067988,0.002505665,0.205728505,7.33E-05,0.015316207,6.03E-05,0.015001627,6.12E-05,0.014664158,3.46E-05,0.001236486,2.33E-06,0.001150557,3.33E-06,0.001063375,0.002492486,0.212459408,0.002453432,0.207067988,0.002505665,0.205728505,0.000504442,0.018022993,0.000112029,0.020472908,0.000456814,0.016089546,6.33E-05,0.00167116,6.99E-06,0.00176691,4.81E-05,0.001412254,7.24E-08,2.71E-05,30.87160656,1.073688269,32,32,2337,7.88E-08,3.07E-05,23.41867924,1.193797398,32,32,1536,8.98E-08,2.67E-05,30.76230415,16.44785139,32,32,2337,1.06E-06,2.79E-05,23.07983025,16.50638696,32,32,1509
9.31E-10,5.96E-08,3.81E-06,0.000244141,0.015625,64,64,0.000628818,0.103378169,3.23E-05,0.003516975,3.15E-05,0.000173255,0.000628818,0.103378169,6.05E-05,0.003552165,3.16E-05,0.000174113,0.000628811,0.104769339,9.86E-06,0.003657609,6.19E-06,0.00015749,0.000628811,0.104769339,4.52E-05,0.003936148,5.76E-06,0.000171389,0.000615984,0.10339276,0.000615653,0.103402053,0.000615443,0.10340108,3.23E-05,0.003516976,7.48E-06,0.003513723,7.48E-06,0.003513723,3.15E-05,0.000173543,1.19E-07,8.03E-05,1.19E-07,8.03E-05,0.000615984,0.10339276,0.000615653,0.103402053,0.000615443,0.10340108,3.24E-05,0.003654393,7.98E-06,0.003701298,7.98E-06,0.003700646,3.15E-05,0.000175836,1.37E-07,9.14E-05,1.37E-07,9.13E-05,0.00063958,0.103378981,0.000638708,0.103378756,0.000637809,0.103378687,3.23E-05,0.003516975,7.55E-06,0.003513623,7.54E-06,0.003513623,3.15E-05,0.000173255,1.90E-07,8.01E-05,1.91E-07,8.01E-05,0.00063958,0.103378981,0.000638708,0.103378756,0.000637809,0.103378687,8.44E-05,0.003560284,6.81E-05,0.003553827,6.66E-05,0.003553372,3.18E-05,0.000175029,3.03E-06,8.35E-05,3.01E-06,8.35E-05,0.00061593,0.104280679,0.000616179,0.103922894,0.000615488,0.103407581,8.81E-06,0.003653645,7.52E-06,0.003621538,7.50E-06,0.003596649,4.22E-06,0.000306833,5.27E-07,0.000473163,1.16E-07,0.000125247,0.00061593,0.104280679,0.000616179,0.103922894,0.000615488,0.103407581,9.04E-06,0.003826356,8.28E-06,0.003933487,8.04E-06,0.003767089,4.23E-06,0.000519651,2.83E-07,0.000204141,4.56E-07,0.000412738,0.000645315,0.104974827,0.000627369,0.103708367,0.000639914,0.103410475,2.04E-05,0.003666539,7.80E-06,0.003629769,7.76E-06,0.003597184,1.64E-05,0.000167967,1.38E-07,0.000136296,2.79E-07,0.000125514,0.000645315,0.104974827,0.000627369,0.103708367,0.000639914,0.103410475,9.48E-05,0.004084753,1.64E-05,0.004381335,8.21E-05,0.003827484,1.71E-05,0.000189552,5.40E-07,0.000163129,3.78E-06,0.000141303,1.10E-08,4.21E-06,380.3099724,8.647223788,64,64,8458,7.85E-09,6.07E-06,259.0765052,10.28238513,64,64,5243,5.60E-09,1.68E-06,380.3148344,87.53335294,64,64,8450,4.17E-08,1.71E-06,258.6291698,101.2175408,64,64,5248


==> heat_conv_hard.csv <==
Order5,Order4,Order3,Order2,Order1,Nspat,N,Lagrange2RadauIIA1L2projTrueL2err,Lagrange2RadauIIA1L2projTrueH1err,Lagrange2RadauIIA1L2projTrueSolverTime,Lagrange2RadauIIA1L2projTrueProjectorTime,Lagrange2RadauIIA1L2projTrueStepperSteps,Lagrange2RadauIIA1L2projTrueStepperNonlinearIts,Lagrange2RadauIIA1L2projTrueStepperLinearIts,Lagrange2RadauIIA2L2projTrueL2err,Lagrange2RadauIIA2L2projTrueH1err,Lagrange2RadauIIA2L2projTrueSolverTime,Lagrange2RadauIIA2L2projTrueProjectorTime,Lagrange2RadauIIA2L2projTrueStepperSteps,Lagrange2RadauIIA2L2projTrueStepperNonlinearIts,Lagrange2RadauIIA2L2projTrueStepperLinearIts,Lagrange2RadauIIA3L2projTrueL2err,Lagrange2RadauIIA3L2projTrueH1err,Lagrange2RadauIIA3L2projTrueSolverTime,Lagrange2RadauIIA3L2projTrueProjectorTime,Lagrange2RadauIIA3L2projTrueStepperSteps,Lagrange2RadauIIA3L2projTrueStepperNonlinearIts,Lagrange2RadauIIA3L2projTrueStepperLinearIts,Lagrange3RadauIIA1L2projTrueL2err,Lagrange3RadauIIA1L2projTrueH1err,Lagrange3RadauIIA1L2projTrueSolverTime,Lagrange3RadauIIA1L2projTrueProjectorTime,Lagrange3RadauIIA1L2projTrueStepperSteps,Lagrange3RadauIIA1L2projTrueStepperNonlinearIts,Lagrange3RadauIIA1L2projTrueStepperLinearIts,Lagrange3RadauIIA2L2projTrueL2err,Lagrange3RadauIIA2L2projTrueH1err,Lagrange3RadauIIA2L2projTrueSolverTime,Lagrange3RadauIIA2L2projTrueProjectorTime,Lagrange3RadauIIA2L2projTrueStepperSteps,Lagrange3RadauIIA2L2projTrueStepperNonlinearIts,Lagrange3RadauIIA2L2projTrueStepperLinearIts,Lagrange3RadauIIA3L2projTrueL2err,Lagrange3RadauIIA3L2projTrueH1err,Lagrange3RadauIIA3L2projTrueSolverTime,Lagrange3RadauIIA3L2projTrueProjectorTime,Lagrange3RadauIIA3L2projTrueStepperSteps,Lagrange3RadauIIA3L2projTrueStepperNonlinearIts,Lagrange3RadauIIA3L2projTrueStepperLinearIts,Lagrange4RadauIIA1L2projTrueL2err,Lagrange4RadauIIA1L2projTrueH1err,Lagrange4RadauIIA1L2projTrueSolverTime,Lagrange4RadauIIA1L2projTrueProjectorTime,Lagrange4RadauIIA1L2projTrueStepperSteps,Lagrange4RadauIIA1L2projTrueStepperNonlinearIts,Lagrange4RadauIIA1L2projTrueStepperLinearIts,Lagrange4RadauIIA2L2projTrueL2err,Lagrange4RadauIIA2L2projTrueH1err,Lagrange4RadauIIA2L2projTrueSolverTime,Lagrange4RadauIIA2L2projTrueProjectorTime,Lagrange4RadauIIA2L2projTrueStepperSteps,Lagrange4RadauIIA2L2projTrueStepperNonlinearIts,Lagrange4RadauIIA2L2projTrueStepperLinearIts,Lagrange4RadauIIA3L2projTrueL2err,Lagrange4RadauIIA3L2projTrueH1err,Lagrange4RadauIIA3L2projTrueSolverTime,Lagrange4RadauIIA3L2projTrueProjectorTime,Lagrange4RadauIIA3L2projTrueStepperSteps,Lagrange4RadauIIA3L2projTrueStepperNonlinearIts,Lagrange4RadauIIA3L2projTrueStepperLinearIts,Bernstein2RadauIIA1L2projTrueL2err,Bernstein2RadauIIA1L2projTrueH1err,Bernstein2RadauIIA1L2projTrueSolverTime,Bernstein2RadauIIA1L2projTrueProjectorTime,Bernstein2RadauIIA1L2projTrueStepperSteps,Bernstein2RadauIIA1L2projTrueStepperNonlinearIts,Bernstein2RadauIIA1L2projTrueStepperLinearIts,Bernstein2RadauIIA2L2projTrueL2err,Bernstein2RadauIIA2L2projTrueH1err,Bernstein2RadauIIA2L2projTrueSolverTime,Bernstein2RadauIIA2L2projTrueProjectorTime,Bernstein2RadauIIA2L2projTrueStepperSteps,Bernstein2RadauIIA2L2projTrueStepperNonlinearIts,Bernstein2RadauIIA2L2projTrueStepperLinearIts,Bernstein2RadauIIA3L2projTrueL2err,Bernstein2RadauIIA3L2projTrueH1err,Bernstein2RadauIIA3L2projTrueSolverTime,Bernstein2RadauIIA3L2projTrueProjectorTime,Bernstein2RadauIIA3L2projTrueStepperSteps,Bernstein2RadauIIA3L2projTrueStepperNonlinearIts,Bernstein2RadauIIA3L2projTrueStepperLinearIts,Bernstein3RadauIIA1L2projTrueL2err,Bernstein3RadauIIA1L2projTrueH1err,Bernstein3RadauIIA1L2projTrueSolverTime,Bernstein3RadauIIA1L2projTrueProjectorTime,Bernstein3RadauIIA1L2projTrueStepperSteps,Bernstein3RadauIIA1L2projTrueStepperNonlinearIts,Bernstein3RadauIIA1L2projTrueStepperLinearIts,Bernstein3RadauIIA2L2projTrueL2err,Bernstein3RadauIIA2L2projTrueH1err,Bernstein3RadauIIA2L2projTrueSolverTime,Bernstein3RadauIIA2L2projTrueProjectorTime,Bernstein3RadauIIA2L2projTrueStepperSteps,Bernstein3RadauIIA2L2projTrueStepperNonlinearIts,Bernstein3RadauIIA2L2projTrueStepperLinearIts,Bernstein3RadauIIA3L2projTrueL2err,Bernstein3RadauIIA3L2projTrueH1err,Bernstein3RadauIIA3L2projTrueSolverTime,Bernstein3RadauIIA3L2projTrueProjectorTime,Bernstein3RadauIIA3L2projTrueStepperSteps,Bernstein3RadauIIA3L2projTrueStepperNonlinearIts,Bernstein3RadauIIA3L2projTrueStepperLinearIts,Bernstein4RadauIIA1L2projTrueL2err,Bernstein4RadauIIA1L2projTrueH1err,Bernstein4RadauIIA1L2projTrueSolverTime,Bernstein4RadauIIA1L2projTrueProjectorTime,Bernstein4RadauIIA1L2projTrueStepperSteps,Bernstein4RadauIIA1L2projTrueStepperNonlinearIts,Bernstein4RadauIIA1L2projTrueStepperLinearIts,Bernstein4RadauIIA2L2projTrueL2err,Bernstein4RadauIIA2L2projTrueH1err,Bernstein4RadauIIA2L2projTrueSolverTime,Bernstein4RadauIIA2L2projTrueProjectorTime,Bernstein4RadauIIA2L2projTrueStepperSteps,Bernstein4RadauIIA2L2projTrueStepperNonlinearIts,Bernstein4RadauIIA2L2projTrueStepperLinearIts,Bernstein4RadauIIA3L2projTrueL2err,Bernstein4RadauIIA3L2projTrueH1err,Bernstein4RadauIIA3L2projTrueSolverTime,Bernstein4RadauIIA3L2projTrueProjectorTime,Bernstein4RadauIIA3L2projTrueStepperSteps,Bernstein4RadauIIA3L2projTrueStepperNonlinearIts,Bernstein4RadauIIA3L2projTrueStepperLinearIts,Lagrange2RadauIIA1H1projTrueL2err,Lagrange2RadauIIA1H1projTrueH1err,Lagrange2RadauIIA1H1projTrueSolverTime,Lagrange2RadauIIA1H1projTrueProjectorTime,Lagrange2RadauIIA1H1projTrueStepperSteps,Lagrange2RadauIIA1H1projTrueStepperNonlinearIts,Lagrange2RadauIIA1H1projTrueStepperLinearIts,Lagrange2RadauIIA2H1projTrueL2err,Lagrange2RadauIIA2H1projTrueH1err,Lagrange2RadauIIA2H1projTrueSolverTime,Lagrange2RadauIIA2H1projTrueProjectorTime,Lagrange2RadauIIA2H1projTrueStepperSteps,Lagrange2RadauIIA2H1projTrueStepperNonlinearIts,Lagrange2RadauIIA2H1projTrueStepperLinearIts,Lagrange2RadauIIA3H1projTrueL2err,Lagrange2RadauIIA3H1projTrueH1err,Lagrange2RadauIIA3H1projTrueSolverTime,Lagrange2RadauIIA3H1projTrueProjectorTime,Lagrange2RadauIIA3H1projTrueStepperSteps,Lagrange2RadauIIA3H1projTrueStepperNonlinearIts,Lagrange2RadauIIA3H1projTrueStepperLinearIts,Lagrange3RadauIIA1H1projTrueL2err,Lagrange3RadauIIA1H1projTrueH1err,Lagrange3RadauIIA1H1projTrueSolverTime,Lagrange3RadauIIA1H1projTrueProjectorTime,Lagrange3RadauIIA1H1projTrueStepperSteps,Lagrange3RadauIIA1H1projTrueStepperNonlinearIts,Lagrange3RadauIIA1H1projTrueStepperLinearIts,Lagrange3RadauIIA2H1projTrueL2err,Lagrange3RadauIIA2H1projTrueH1err,Lagrange3RadauIIA2H1projTrueSolverTime,Lagrange3RadauIIA2H1projTrueProjectorTime,Lagrange3RadauIIA2H1projTrueStepperSteps,Lagrange3RadauIIA2H1projTrueStepperNonlinearIts,Lagrange3RadauIIA2H1projTrueStepperLinearIts,Lagrange3RadauIIA3H1projTrueL2err,Lagrange3RadauIIA3H1projTrueH1err,Lagrange3RadauIIA3H1projTrueSolverTime,Lagrange3RadauIIA3H1projTrueProjectorTime,Lagrange3RadauIIA3H1projTrueStepperSteps,Lagrange3RadauIIA3H1projTrueStepperNonlinearIts,Lagrange3RadauIIA3H1projTrueStepperLinearIts,Lagrange4RadauIIA1H1projTrueL2err,Lagrange4RadauIIA1H1projTrueH1err,Lagrange4RadauIIA1H1projTrueSolverTime,Lagrange4RadauIIA1H1projTrueProjectorTime,Lagrange4RadauIIA1H1projTrueStepperSteps,Lagrange4RadauIIA1H1projTrueStepperNonlinearIts,Lagrange4RadauIIA1H1projTrueStepperLinearIts,Lagrange4RadauIIA2H1projTrueL2err,Lagrange4RadauIIA2H1projTrueH1err,Lagrange4RadauIIA2H1projTrueSolverTime,Lagrange4RadauIIA2H1projTrueProjectorTime,Lagrange4RadauIIA2H1projTrueStepperSteps,Lagrange4RadauIIA2H1projTrueStepperNonlinearIts,Lagrange4RadauIIA2H1projTrueStepperLinearIts,Lagrange4RadauIIA3H1projTrueL2err,Lagrange4RadauIIA3H1projTrueH1err,Lagrange4RadauIIA3H1projTrueSolverTime,Lagrange4RadauIIA3H1projTrueProjectorTime,Lagrange4RadauIIA3H1projTrueStepperSteps,Lagrange4RadauIIA3H1projTrueStepperNonlinearIts,Lagrange4RadauIIA3H1projTrueStepperLinearIts,Bernstein2RadauIIA1H1projTrueL2err,Bernstein2RadauIIA1H1projTrueH1err,Bernstein2RadauIIA1H1projTrueSolverTime,Bernstein2RadauIIA1H1projTrueProjectorTime,Bernstein2RadauIIA1H1projTrueStepperSteps,Bernstein2RadauIIA1H1projTrueStepperNonlinearIts,Bernstein2RadauIIA1H1projTrueStepperLinearIts,Bernstein2RadauIIA2H1projTrueL2err,Bernstein2RadauIIA2H1projTrueH1err,Bernstein2RadauIIA2H1projTrueSolverTime,Bernstein2RadauIIA2H1projTrueProjectorTime,Bernstein2RadauIIA2H1projTrueStepperSteps,Bernstein2RadauIIA2H1projTrueStepperNonlinearIts,Bernstein2RadauIIA2H1projTrueStepperLinearIts,Bernstein2RadauIIA3H1projTrueL2err,Bernstein2RadauIIA3H1projTrueH1err,Bernstein2RadauIIA3H1projTrueSolverTime,Bernstein2RadauIIA3H1projTrueProjectorTime,Bernstein2RadauIIA3H1projTrueStepperSteps,Bernstein2RadauIIA3H1projTrueStepperNonlinearIts,Bernstein2RadauIIA3H1projTrueStepperLinearIts,Bernstein3RadauIIA1H1projTrueL2err,Bernstein3RadauIIA1H1projTrueH1err,Bernstein3RadauIIA1H1projTrueSolverTime,Bernstein3RadauIIA1H1projTrueProjectorTime,Bernstein3RadauIIA1H1projTrueStepperSteps,Bernstein3RadauIIA1H1projTrueStepperNonlinearIts,Bernstein3RadauIIA1H1projTrueStepperLinearIts,Bernstein3RadauIIA2H1projTrueL2err,Bernstein3RadauIIA2H1projTrueH1err,Bernstein3RadauIIA2H1projTrueSolverTime,Bernstein3RadauIIA2H1projTrueProjectorTime,Bernstein3RadauIIA2H1projTrueStepperSteps,Bernstein3RadauIIA2H1projTrueStepperNonlinearIts,Bernstein3RadauIIA2H1projTrueStepperLinearIts,Bernstein3RadauIIA3H1projTrueL2err,Bernstein3RadauIIA3H1projTrueH1err,Bernstein3RadauIIA3H1projTrueSolverTime,Bernstein3RadauIIA3H1projTrueProjectorTime,Bernstein3RadauIIA3H1projTrueStepperSteps,Bernstein3RadauIIA3H1projTrueStepperNonlinearIts,Bernstein3RadauIIA3H1projTrueStepperLinearIts,Bernstein4RadauIIA1H1projTrueL2err,Bernstein4RadauIIA1H1projTrueH1err,Bernstein4RadauIIA1H1projTrueSolverTime,Bernstein4RadauIIA1H1projTrueProjectorTime,Bernstein4RadauIIA1H1projTrueStepperSteps,Bernstein4RadauIIA1H1projTrueStepperNonlinearIts,Bernstein4RadauIIA1H1projTrueStepperLinearIts,Bernstein4RadauIIA2H1projTrueL2err,Bernstein4RadauIIA2H1projTrueH1err,Bernstein4RadauIIA2H1projTrueSolverTime,Bernstein4RadauIIA2H1projTrueProjectorTime,Bernstein4RadauIIA2H1projTrueStepperSteps,Bernstein4RadauIIA2H1projTrueStepperNonlinearIts,Bernstein4RadauIIA2H1projTrueStepperLinearIts,Bernstein4RadauIIA3H1projTrueL2err,Bernstein4RadauIIA3H1projTrueH1err,Bernstein4RadauIIA3H1projTrueSolverTime,Bernstein4RadauIIA3H1projTrueProjectorTime,Bernstein4RadauIIA3H1projTrueStepperSteps,Bernstein4RadauIIA3H1projTrueStepperNonlinearIts,Bernstein4RadauIIA3H1projTrueStepperLinearIts,Lagrange2GaussLegendre1L2projTrueL2err,Lagrange2GaussLegendre1L2projTrueH1err,Lagrange2GaussLegendre1L2projTrueSolverTime,Lagrange2GaussLegendre1L2projTrueProjectorTime,Lagrange2GaussLegendre1L2projTrueStepperSteps,Lagrange2GaussLegendre1L2projTrueStepperNonlinearIts,Lagrange2GaussLegendre1L2projTrueStepperLinearIts,Lagrange2GaussLegendre2L2projTrueL2err,Lagrange2GaussLegendre2L2projTrueH1err,Lagrange2GaussLegendre2L2projTrueSolverTime,Lagrange2GaussLegendre2L2projTrueProjectorTime,Lagrange2GaussLegendre2L2projTrueStepperSteps,Lagrange2GaussLegendre2L2projTrueStepperNonlinearIts,Lagrange2GaussLegendre2L2projTrueStepperLinearIts,Lagrange3GaussLegendre1L2projTrueL2err,Lagrange3GaussLegendre1L2projTrueH1err,Lagrange3GaussLegendre1L2projTrueSolverTime,Lagrange3GaussLegendre1L2projTrueProjectorTime,Lagrange3GaussLegendre1L2projTrueStepperSteps,Lagrange3GaussLegendre1L2projTrueStepperNonlinearIts,Lagrange3GaussLegendre1L2projTrueStepperLinearIts,Lagrange3GaussLegendre2L2projTrueL2err,Lagrange3GaussLegendre2L2projTrueH1err,Lagrange3GaussLegendre2L2projTrueSolverTime,Lagrange3GaussLegendre2L2projTrueProjectorTime,Lagrange3GaussLegendre2L2projTrueStepperSteps,Lagrange3GaussLegendre2L2projTrueStepperNonlinearIts,Lagrange3GaussLegendre2L2projTrueStepperLinearIts,Bernstein2GaussLegendre1L2projTrueL2err,Bernstein2GaussLegendre1L2projTrueH1err,Bernstein2GaussLegendre1L2projTrueSolverTime,Bernstein2GaussLegendre1L2projTrueProjectorTime,Bernstein2GaussLegendre1L2projTrueStepperSteps,Bernstein2GaussLegendre1L2projTrueStepperNonlinearIts,Bernstein2GaussLegendre1L2projTrueStepperLinearIts,Bernstein2GaussLegendre2L2projTrueL2err,Bernstein2GaussLegendre2L2projTrueH1err,Bernstein2GaussLegendre2L2projTrueSolverTime,Bernstein2GaussLegendre2L2projTrueProjectorTime,Bernstein2GaussLegendre2L2projTrueStepperSteps,Bernstein2GaussLegendre2L2projTrueStepperNonlinearIts,Bernstein2GaussLegendre2L2projTrueStepperLinearIts,Bernstein3GaussLegendre1L2projTrueL2err,Bernstein3GaussLegendre1L2projTrueH1err,Bernstein3GaussLegendre1L2projTrueSolverTime,Bernstein3GaussLegendre1L2projTrueProjectorTime,Bernstein3GaussLegendre1L2projTrueStepperSteps,Bernstein3GaussLegendre1L2projTrueStepperNonlinearIts,Bernstein3GaussLegendre1L2projTrueStepperLinearIts,Bernstein3GaussLegendre2L2projTrueL2err,Bernstein3GaussLegendre2L2projTrueH1err,Bernstein3GaussLegendre2L2projTrueSolverTime,Bernstein3GaussLegendre2L2projTrueProjectorTime,Bernstein3GaussLegendre2L2projTrueStepperSteps,Bernstein3GaussLegendre2L2projTrueStepperNonlinearIts,Bernstein3GaussLegendre2L2projTrueStepperLinearIts,Lagrange2GaussLegendre1H1projTrueL2err,Lagrange2GaussLegendre1H1projTrueH1err,Lagrange2GaussLegendre1H1projTrueSolverTime,Lagrange2GaussLegendre1H1projTrueProjectorTime,Lagrange2GaussLegendre1H1projTrueStepperSteps,Lagrange2GaussLegendre1H1projTrueStepperNonlinearIts,Lagrange2GaussLegendre1H1projTrueStepperLinearIts,Lagrange2GaussLegendre2H1projTrueL2err,Lagrange2GaussLegendre2H1projTrueH1err,Lagrange2GaussLegendre2H1projTrueSolverTime,Lagrange2GaussLegendre2H1projTrueProjectorTime,Lagrange2GaussLegendre2H1projTrueStepperSteps,Lagrange2GaussLegendre2H1projTrueStepperNonlinearIts,Lagrange2GaussLegendre2H1projTrueStepperLinearIts,Lagrange3GaussLegendre1H1projTrueL2err,Lagrange3GaussLegendre1H1projTrueH1err,Lagrange3GaussLegendre1H1projTrueSolverTime,Lagrange3GaussLegendre1H1projTrueProjectorTime,Lagrange3GaussLegendre1H1projTrueStepperSteps,Lagrange3GaussLegendre1H1projTrueStepperNonlinearIts,Lagrange3GaussLegendre1H1projTrueStepperLinearIts,Lagrange3GaussLegendre2H1projTrueL2err,Lagrange3GaussLegendre2H1projTrueH1err,Lagrange3GaussLegendre2H1projTrueSolverTime,Lagrange3GaussLegendre2H1projTrueProjectorTime,Lagrange3GaussLegendre2H1projTrueStepperSteps,Lagrange3GaussLegendre2H1projTrueStepperNonlinearIts,Lagrange3GaussLegendre2H1projTrueStepperLinearIts,Bernstein2GaussLegendre1H1projTrueL2err,Bernstein2GaussLegendre1H1projTrueH1err,Bernstein2GaussLegendre1H1projTrueSolverTime,Bernstein2GaussLegendre1H1projTrueProjectorTime,Bernstein2GaussLegendre1H1projTrueStepperSteps,Bernstein2GaussLegendre1H1projTrueStepperNonlinearIts,Bernstein2GaussLegendre1H1projTrueStepperLinearIts,Bernstein2GaussLegendre2H1projTrueL2err,Bernstein2GaussLegendre2H1projTrueH1err,Bernstein2GaussLegendre2H1projTrueSolverTime,Bernstein2GaussLegendre2H1projTrueProjectorTime,Bernstein2GaussLegendre2H1projTrueStepperSteps,Bernstein2GaussLegendre2H1projTrueStepperNonlinearIts,Bernstein2GaussLegendre2H1projTrueStepperLinearIts,Bernstein3GaussLegendre1H1projTrueL2err,Bernstein3GaussLegendre1H1projTrueH1err,Bernstein3GaussLegendre1H1projTrueSolverTime,Bernstein3GaussLegendre1H1projTrueProjectorTime,Bernstein3GaussLegendre1H1projTrueStepperSteps,Bernstein3GaussLegendre1H1projTrueStepperNonlinearIts,Bernstein3GaussLegendre1H1projTrueStepperLinearIts,Bernstein3GaussLegendre2H1projTrueL2err,Bernstein3GaussLegendre2H1projTrueH1err,Bernstein3GaussLegendre2H1projTrueSolverTime,Bernstein3GaussLegendre2H1projTrueProjectorTime,Bernstein3GaussLegendre2H1projTrueStepperSteps,Bernstein3GaussLegendre2H1projTrueStepperNonlinearIts,Bernstein3GaussLegendre2H1projTrueStepperLinearIts,Lagrange1RadauIIA1monoTrueL2err,Lagrange1RadauIIA1monoTrueH1err,Lagrange1RadauIIA1monoTruesolvertime,Lagrange1RadauIIA1monoTruesteps,Lagrange1RadauIIA1monoTruenonlinearits,Lagrange1RadauIIA1monoTruelinearits,Lagrange2RadauIIA1monoTrueL2err,Lagrange2RadauIIA1monoTrueH1err,Lagrange2RadauIIA1monoTruesolvertime,Lagrange2RadauIIA1monoTruesteps,Lagrange2RadauIIA1monoTruenonlinearits,Lagrange2RadauIIA1monoTruelinearits,Bernstein1RadauIIA1monoTrueL2err,Bernstein1RadauIIA1monoTrueH1err,Bernstein1RadauIIA1monoTruesolvertime,Bernstein1RadauIIA1monoTruesteps,Bernstein1RadauIIA1monoTruenonlinearits,Bernstein1RadauIIA1monoTruelinearits,Bernstein2RadauIIA1monoTrueL2err,Bernstein2RadauIIA1monoTrueH1err,Bernstein2RadauIIA1monoTruesolvertime,Bernstein2RadauIIA1monoTruesteps,Bernstein2RadauIIA1monoTruenonlinearits,Bernstein2RadauIIA1monoTruelinearits,Lagrange1GaussLegendre1monoTrueL2err,Lagrange1GaussLegendre1monoTrueH1err,Lagrange1GaussLegendre1monoTruesolvertime,Lagrange1GaussLegendre1monoTruesteps,Lagrange1GaussLegendre1monoTruenonlinearits,Lagrange1GaussLegendre1monoTruelinearits,Lagrange2GaussLegendre1monoTrueL2err,Lagrange2GaussLegendre1monoTrueH1err,Lagrange2GaussLegendre1monoTruesolvertime,Lagrange2GaussLegendre1monoTruesteps,Lagrange2GaussLegendre1monoTruenonlinearits,Lagrange2GaussLegendre1monoTruelinearits,Bernstein1GaussLegendre1monoTrueL2err,Bernstein1GaussLegendre1monoTrueH1err,Bernstein1GaussLegendre1monoTruesolvertime,Bernstein1GaussLegendre1monoTruesteps,Bernstein1GaussLegendre1monoTruenonlinearits,Bernstein1GaussLegendre1monoTruelinearits,Bernstein2GaussLegendre1monoTrueL2err,Bernstein2GaussLegendre1monoTrueH1err,Bernstein2GaussLegendre1monoTruesolvertime,Bernstein2GaussLegendre1monoTruesteps,Bernstein2GaussLegendre1monoTruenonlinearits,Bernstein2GaussLegendre1monoTruelinearits,Lagrange1BDF2monoTrueL2err,Lagrange1BDF2monoTrueH1err,Lagrange1BDF2monoTruesolvertime,Lagrange1BDF2monoTruesteps,Lagrange1BDF2monoTruenonlinearits,Lagrange1BDF2monoTruelinearits,Lagrange1BDF3monoTrueL2err,Lagrange1BDF3monoTrueH1err,Lagrange1BDF3monoTruesolvertime,Lagrange1BDF3monoTruesteps,Lagrange1BDF3monoTruenonlinearits,Lagrange1BDF3monoTruelinearits,Lagrange1BDF4monoTrueL2err,Lagrange1BDF4monoTrueH1err,Lagrange1BDF4monoTruesolvertime,Lagrange1BDF4monoTruesteps,Lagrange1BDF4monoTruenonlinearits,Lagrange1BDF4monoTruelinearits,Lagrange2BDF2monoTrueL2err,Lagrange2BDF2monoTrueH1err,Lagrange2BDF2monoTruesolvertime,Lagrange2BDF2monoTruesteps,Lagrange2BDF2monoTruenonlinearits,Lagrange2BDF2monoTruelinearits,Lagrange2BDF3monoTrueL2err,Lagrange2BDF3monoTrueH1err,Lagrange2BDF3monoTruesolvertime,Lagrange2BDF3monoTruesteps,Lagrange2BDF3monoTruenonlinearits,Lagrange2BDF3monoTruelinearits,Lagrange2BDF4monoTrueL2err,Lagrange2BDF4monoTrueH1err,Lagrange2BDF4monoTruesolvertime,Lagrange2BDF4monoTruesteps,Lagrange2BDF4monoTruenonlinearits,Lagrange2BDF4monoTruelinearits,Lagrange3BDF2monoTrueL2err,Lagrange3BDF2monoTrueH1err,Lagrange3BDF2monoTruesolvertime,Lagrange3BDF2monoTruesteps,Lagrange3BDF2monoTruenonlinearits,Lagrange3BDF2monoTruelinearits,Lagrange3BDF3monoTrueL2err,Lagrange3BDF3monoTrueH1err,Lagrange3BDF3monoTruesolvertime,Lagrange3BDF3monoTruesteps,Lagrange3BDF3monoTruenonlinearits,Lagrange3BDF3monoTruelinearits,Lagrange3BDF4monoTrueL2err,Lagrange3BDF4monoTrueH1err,Lagrange3BDF4monoTruesolvertime,Lagrange3BDF4monoTruesteps,Lagrange3BDF4monoTruenonlinearits,Lagrange3BDF4monoTruelinearits,Bernstein1BDF2monoTrueL2err,Bernstein1BDF2monoTrueH1err,Bernstein1BDF2monoTruesolvertime,Bernstein1BDF2monoTruesteps,Bernstein1BDF2monoTruenonlinearits,Bernstein1BDF2monoTruelinearits,Bernstein1BDF3monoTrueL2err,Bernstein1BDF3monoTrueH1err,Bernstein1BDF3monoTruesolvertime,Bernstein1BDF3monoTruesteps,Bernstein1BDF3monoTruenonlinearits,Bernstein1BDF3monoTruelinearits,Bernstein1BDF4monoTrueL2err,Bernstein1BDF4monoTrueH1err,Bernstein1BDF4monoTruesolvertime,Bernstein1BDF4monoTruesteps,Bernstein1BDF4monoTruenonlinearits,Bernstein1BDF4monoTruelinearits,Bernstein2BDF2monoTrueL2err,Bernstein2BDF2monoTrueH1err,Bernstein2BDF2monoTruesolvertime,Bernstein2BDF2monoTruesteps,Bernstein2BDF2monoTruenonlinearits,Bernstein2BDF2monoTruelinearits,Bernstein2BDF3monoTrueL2err,Bernstein2BDF3monoTrueH1err,Bernstein2BDF3monoTruesolvertime,Bernstein2BDF3monoTruesteps,Bernstein2BDF3monoTruenonlinearits,Bernstein2BDF3monoTruelinearits,Bernstein2BDF4monoTrueL2err,Bernstein2BDF4monoTrueH1err,Bernstein2BDF4monoTruesolvertime,Bernstein2BDF4monoTruesteps,Bernstein2BDF4monoTruenonlinearits,Bernstein2BDF4monoTruelinearits,Bernstein3BDF2monoTrueL2err,Bernstein3BDF2monoTrueH1err,Bernstein3BDF2monoTruesolvertime,Bernstein3BDF2monoTruesteps,Bernstein3BDF2monoTruenonlinearits,Bernstein3BDF2monoTruelinearits,Bernstein3BDF3monoTrueL2err,Bernstein3BDF3monoTrueH1err,Bernstein3BDF3monoTruesolvertime,Bernstein3BDF3monoTruesteps,Bernstein3BDF3monoTruenonlinearits,Bernstein3BDF3monoTruelinearits,Bernstein3BDF4monoTrueL2err,Bernstein3BDF4monoTrueH1err,Bernstein3BDF4monoTruesolvertime,Bernstein3BDF4monoTruesteps,Bernstein3BDF4monoTruenonlinearits,Bernstein3BDF4monoTruelinearits,Lagrange1BDF2L2projTrueL2err,Lagrange1BDF2L2projTrueH1err,Lagrange1BDF2L2projTrueSolverTime,Lagrange1BDF2L2projTrueProjectorTime,Lagrange1BDF2L2projTrueStepperSteps,Lagrange1BDF2L2projTrueStepperNonlinearIts,Lagrange1BDF2L2projTrueStepperLinearIts,Lagrange1BDF3L2projTrueL2err,Lagrange1BDF3L2projTrueH1err,Lagrange1BDF3L2projTrueSolverTime,Lagrange1BDF3L2projTrueProjectorTime,Lagrange1BDF3L2projTrueStepperSteps,Lagrange1BDF3L2projTrueStepperNonlinearIts,Lagrange1BDF3L2projTrueStepperLinearIts,Lagrange1BDF4L2projTrueL2err,Lagrange1BDF4L2projTrueH1err,Lagrange1BDF4L2projTrueSolverTime,Lagrange1BDF4L2projTrueProjectorTime,Lagrange1BDF4L2projTrueStepperSteps,Lagrange1BDF4L2projTrueStepperNonlinearIts,Lagrange1BDF4L2projTrueStepperLinearIts,Lagrange2BDF2L2projTrueL2err,Lagrange2BDF2L2projTrueH1err,Lagrange2BDF2L2projTrueSolverTime,Lagrange2BDF2L2projTrueProjectorTime,Lagrange2BDF2L2projTrueStepperSteps,Lagrange2BDF2L2projTrueStepperNonlinearIts,Lagrange2BDF2L2projTrueStepperLinearIts,Lagrange2BDF3L2projTrueL2err,Lagrange2BDF3L2projTrueH1err,Lagrange2BDF3L2projTrueSolverTime,Lagrange2BDF3L2projTrueProjectorTime,Lagrange2BDF3L2projTrueStepperSteps,Lagrange2BDF3L2projTrueStepperNonlinearIts,Lagrange2BDF3L2projTrueStepperLinearIts,Lagrange2BDF4L2projTrueL2err,Lagrange2BDF4L2projTrueH1err,Lagrange2BDF4L2projTrueSolverTime,Lagrange2BDF4L2projTrueProjectorTime,Lagrange2BDF4L2projTrueStepperSteps,Lagrange2BDF4L2projTrueStepperNonlinearIts,Lagrange2BDF4L2projTrueStepperLinearIts,Lagrange3BDF2L2projTrueL2err,Lagrange3BDF2L2projTrueH1err,Lagrange3BDF2L2projTrueSolverTime,Lagrange3BDF2L2projTrueProjectorTime,Lagrange3BDF2L2projTrueStepperSteps,Lagrange3BDF2L2projTrueStepperNonlinearIts,Lagrange3BDF2L2projTrueStepperLinearIts,Lagrange3BDF3L2projTrueL2err,Lagrange3BDF3L2projTrueH1err,Lagrange3BDF3L2projTrueSolverTime,Lagrange3BDF3L2projTrueProjectorTime,Lagrange3BDF3L2projTrueStepperSteps,Lagrange3BDF3L2projTrueStepperNonlinearIts,Lagrange3BDF3L2projTrueStepperLinearIts,Lagrange3BDF4L2projTrueL2err,Lagrange3BDF4L2projTrueH1err,Lagrange3BDF4L2projTrueSolverTime,Lagrange3BDF4L2projTrueProjectorTime,Lagrange3BDF4L2projTrueStepperSteps,Lagrange3BDF4L2projTrueStepperNonlinearIts,Lagrange3BDF4L2projTrueStepperLinearIts,Bernstein1BDF2L2projTrueL2err,Bernstein1BDF2L2projTrueH1err,Bernstein1BDF2L2projTrueSolverTime,Bernstein1BDF2L2projTrueProjectorTime,Bernstein1BDF2L2projTrueStepperSteps,Bernstein1BDF2L2projTrueStepperNonlinearIts,Bernstein1BDF2L2projTrueStepperLinearIts,Bernstein1BDF3L2projTrueL2err,Bernstein1BDF3L2projTrueH1err,Bernstein1BDF3L2projTrueSolverTime,Bernstein1BDF3L2projTrueProjectorTime,Bernstein1BDF3L2projTrueStepperSteps,Bernstein1BDF3L2projTrueStepperNonlinearIts,Bernstein1BDF3L2projTrueStepperLinearIts,Bernstein1BDF4L2projTrueL2err,Bernstein1BDF4L2projTrueH1err,Bernstein1BDF4L2projTrueSolverTime,Bernstein1BDF4L2projTrueProjectorTime,Bernstein1BDF4L2projTrueStepperSteps,Bernstein1BDF4L2projTrueStepperNonlinearIts,Bernstein1BDF4L2projTrueStepperLinearIts,Bernstein2BDF2L2projTrueL2err,Bernstein2BDF2L2projTrueH1err,Bernstein2BDF2L2projTrueSolverTime,Bernstein2BDF2L2projTrueProjectorTime,Bernstein2BDF2L2projTrueStepperSteps,Bernstein2BDF2L2projTrueStepperNonlinearIts,Bernstein2BDF2L2projTrueStepperLinearIts,Bernstein2BDF3L2projTrueL2err,Bernstein2BDF3L2projTrueH1err,Bernstein2BDF3L2projTrueSolverTime,Bernstein2BDF3L2projTrueProjectorTime,Bernstein2BDF3L2projTrueStepperSteps,Bernstein2BDF3L2projTrueStepperNonlinearIts,Bernstein2BDF3L2projTrueStepperLinearIts,Bernstein2BDF4L2projTrueL2err,Bernstein2BDF4L2projTrueH1err,Bernstein2BDF4L2projTrueSolverTime,Bernstein2BDF4L2projTrueProjectorTime,Bernstein2BDF4L2projTrueStepperSteps,Bernstein2BDF4L2projTrueStepperNonlinearIts,Bernstein2BDF4L2projTrueStepperLinearIts,Bernstein3BDF2L2projTrueL2err,Bernstein3BDF2L2projTrueH1err,Bernstein3BDF2L2projTrueSolverTime,Bernstein3BDF2L2projTrueProjectorTime,Bernstein3BDF2L2projTrueStepperSteps,Bernstein3BDF2L2projTrueStepperNonlinearIts,Bernstein3BDF2L2projTrueStepperLinearIts,Bernstein3BDF3L2projTrueL2err,Bernstein3BDF3L2projTrueH1err,Bernstein3BDF3L2projTrueSolverTime,Bernstein3BDF3L2projTrueProjectorTime,Bernstein3BDF3L2projTrueStepperSteps,Bernstein3BDF3L2projTrueStepperNonlinearIts,Bernstein3BDF3L2projTrueStepperLinearIts,Bernstein3BDF4L2projTrueL2err,Bernstein3BDF4L2projTrueH1err,Bernstein3BDF4L2projTrueSolverTime,Bernstein3BDF4L2projTrueProjectorTime,Bernstein3BDF4L2projTrueStepperSteps,Bernstein3BDF4L2projTrueStepperNonlinearIts,Bernstein3BDF4L2projTrueStepperLinearIts,Lagrange1BDF2H1projTrueL2err,Lagrange1BDF2H1projTrueH1err,Lagrange1BDF2H1projTrueSolverTime,Lagrange1BDF2H1projTrueProjectorTime,Lagrange1BDF2H1projTrueStepperSteps,Lagrange1BDF2H1projTrueStepperNonlinearIts,Lagrange1BDF2H1projTrueStepperLinearIts,Lagrange1BDF3H1projTrueL2err,Lagrange1BDF3H1projTrueH1err,Lagrange1BDF3H1projTrueSolverTime,Lagrange1BDF3H1projTrueProjectorTime,Lagrange1BDF3H1projTrueStepperSteps,Lagrange1BDF3H1projTrueStepperNonlinearIts,Lagrange1BDF3H1projTrueStepperLinearIts,Lagrange1BDF4H1projTrueL2err,Lagrange1BDF4H1projTrueH1err,Lagrange1BDF4H1projTrueSolverTime,Lagrange1BDF4H1projTrueProjectorTime,Lagrange1BDF4H1projTrueStepperSteps,Lagrange1BDF4H1projTrueStepperNonlinearIts,Lagrange1BDF4H1projTrueStepperLinearIts,Lagrange2BDF2H1projTrueL2err,Lagrange2BDF2H1projTrueH1err,Lagrange2BDF2H1projTrueSolverTime,Lagrange2BDF2H1projTrueProjectorTime,Lagrange2BDF2H1projTrueStepperSteps,Lagrange2BDF2H1projTrueStepperNonlinearIts,Lagrange2BDF2H1projTrueStepperLinearIts,Lagrange2BDF3H1projTrueL2err,Lagrange2BDF3H1projTrueH1err,Lagrange2BDF3H1projTrueSolverTime,Lagrange2BDF3H1projTrueProjectorTime,Lagrange2BDF3H1projTrueStepperSteps,Lagrange2BDF3H1projTrueStepperNonlinearIts,Lagrange2BDF3H1projTrueStepperLinearIts,Lagrange2BDF4H1projTrueL2err,Lagrange2BDF4H1projTrueH1err,Lagrange2BDF4H1projTrueSolverTime,Lagrange2BDF4H1projTrueProjectorTime,Lagrange2BDF4H1projTrueStepperSteps,Lagrange2BDF4H1projTrueStepperNonlinearIts,Lagrange2BDF4H1projTrueStepperLinearIts,Lagrange3BDF2H1projTrueL2err,Lagrange3BDF2H1projTrueH1err,Lagrange3BDF2H1projTrueSolverTime,Lagrange3BDF2H1projTrueProjectorTime,Lagrange3BDF2H1projTrueStepperSteps,Lagrange3BDF2H1projTrueStepperNonlinearIts,Lagrange3BDF2H1projTrueStepperLinearIts,Lagrange3BDF3H1projTrueL2err,Lagrange3BDF3H1projTrueH1err,Lagrange3BDF3H1projTrueSolverTime,Lagrange3BDF3H1projTrueProjectorTime,Lagrange3BDF3H1projTrueStepperSteps,Lagrange3BDF3H1projTrueStepperNonlinearIts,Lagrange3BDF3H1projTrueStepperLinearIts,Lagrange3BDF4H1projTrueL2err,Lagrange3BDF4H1projTrueH1err,Lagrange3BDF4H1projTrueSolverTime,Lagrange3BDF4H1projTrueProjectorTime,Lagrange3BDF4H1projTrueStepperSteps,Lagrange3BDF4H1projTrueStepperNonlinearIts,Lagrange3BDF4H1projTrueStepperLinearIts,Bernstein1BDF2H1projTrueL2err,Bernstein1BDF2H1projTrueH1err,Bernstein1BDF2H1projTrueSolverTime,Bernstein1BDF2H1projTrueProjectorTime,Bernstein1BDF2H1projTrueStepperSteps,Bernstein1BDF2H1projTrueStepperNonlinearIts,Bernstein1BDF2H1projTrueStepperLinearIts,Bernstein1BDF3H1projTrueL2err,Bernstein1BDF3H1projTrueH1err,Bernstein1BDF3H1projTrueSolverTime,Bernstein1BDF3H1projTrueProjectorTime,Bernstein1BDF3H1projTrueStepperSteps,Bernstein1BDF3H1projTrueStepperNonlinearIts,Bernstein1BDF3H1projTrueStepperLinearIts,Bernstein1BDF4H1projTrueL2err,Bernstein1BDF4H1projTrueH1err,Bernstein1BDF4H1projTrueSolverTime,Bernstein1BDF4H1projTrueProjectorTime,Bernstein1BDF4H1projTrueStepperSteps,Bernstein1BDF4H1projTrueStepperNonlinearIts,Bernstein1BDF4H1projTrueStepperLinearIts,Bernstein2BDF2H1projTrueL2err,Bernstein2BDF2H1projTrueH1err,Bernstein2BDF2H1projTrueSolverTime,Bernstein2BDF2H1projTrueProjectorTime,Bernstein2BDF2H1projTrueStepperSteps,Bernstein2BDF2H1projTrueStepperNonlinearIts,Bernstein2BDF2H1projTrueStepperLinearIts,Bernstein2BDF3H1projTrueL2err,Bernstein2BDF3H1projTrueH1err,Bernstein2BDF3H1projTrueSolverTime,Bernstein2BDF3H1projTrueProjectorTime,Bernstein2BDF3H1projTrueStepperSteps,Bernstein2BDF3H1projTrueStepperNonlinearIts,Bernstein2BDF3H1projTrueStepperLinearIts,Bernstein2BDF4H1projTrueL2err,Bernstein2BDF4H1projTrueH1err,Bernstein2BDF4H1projTrueSolverTime,Bernstein2BDF4H1projTrueProjectorTime,Bernstein2BDF4H1projTrueStepperSteps,Bernstein2BDF4H1projTrueStepperNonlinearIts,Bernstein2BDF4H1projTrueStepperLinearIts,Bernstein3BDF2H1projTrueL2err,Bernstein3BDF2H1projTrueH1err,Bernstein3BDF2H1projTrueSolverTime,Bernstein3BDF2H1projTrueProjectorTime,Bernstein3BDF2H1projTrueStepperSteps,Bernstein3BDF2H1projTrueStepperNonlinearIts,Bernstein3BDF2H1projTrueStepperLinearIts,Bernstein3BDF3H1projTrueL2err,Bernstein3BDF3H1projTrueH1err,Bernstein3BDF3H1projTrueSolverTime,Bernstein3BDF3H1projTrueProjectorTime,Bernstein3BDF3H1projTrueStepperSteps,Bernstein3BDF3H1projTrueStepperNonlinearIts,Bernstein3BDF3H1projTrueStepperLinearIts,Bernstein3BDF4H1projTrueL2err,Bernstein3BDF4H1projTrueH1err,Bernstein3BDF4H1projTrueSolverTime,Bernstein3BDF4H1projTrueProjectorTime,Bernstein3BDF4H1projTrueStepperSteps,Bernstein3BDF4H1projTrueStepperNonlinearIts,Bernstein3BDF4H1projTrueStepperLinearIts,Lagrange1BDF2L2projFalseL2err,Lagrange1BDF2L2projFalseH1err,Lagrange1BDF2L2projFalseSolverTime,Lagrange1BDF2L2projFalseProjectorTime,Lagrange1BDF2L2projFalseStepperSteps,Lagrange1BDF2L2projFalseStepperNonlinearIts,Lagrange1BDF2L2projFalseStepperLinearIts,Lagrange1BDF3L2projFalseL2err,Lagrange1BDF3L2projFalseH1err,Lagrange1BDF3L2projFalseSolverTime,Lagrange1BDF3L2projFalseProjectorTime,Lagrange1BDF3L2projFalseStepperSteps,Lagrange1BDF3L2projFalseStepperNonlinearIts,Lagrange1BDF3L2projFalseStepperLinearIts,Lagrange1BDF4L2projFalseL2err,Lagrange1BDF4L2projFalseH1err,Lagrange1BDF4L2projFalseSolverTime,Lagrange1BDF4L2projFalseProjectorTime,Lagrange1BDF4L2projFalseStepperSteps,Lagrange1BDF4L2projFalseStepperNonlinearIts,Lagrange1BDF4L2projFalseStepperLinearIts,Lagrange2BDF2L2projFalseL2err,Lagrange2BDF2L2projFalseH1err,Lagrange2BDF2L2projFalseSolverTime,Lagrange2BDF2L2projFalseProjectorTime,Lagrange2BDF2L2projFalseStepperSteps,Lagrange2BDF2L2projFalseStepperNonlinearIts,Lagrange2BDF2L2projFalseStepperLinearIts,Lagrange2BDF3L2projFalseL2err,Lagrange2BDF3L2projFalseH1err,Lagrange2BDF3L2projFalseSolverTime,Lagrange2BDF3L2projFalseProjectorTime,Lagrange2BDF3L2projFalseStepperSteps,Lagrange2BDF3L2projFalseStepperNonlinearIts,Lagrange2BDF3L2projFalseStepperLinearIts,Lagrange2BDF4L2projFalseL2err,Lagrange2BDF4L2projFalseH1err,Lagrange2BDF4L2projFalseSolverTime,Lagrange2BDF4L2projFalseProjectorTime,Lagrange2BDF4L2projFalseStepperSteps,Lagrange2BDF4L2projFalseStepperNonlinearIts,Lagrange2BDF4L2projFalseStepperLinearIts,Lagrange3BDF2L2projFalseL2err,Lagrange3BDF2L2projFalseH1err,Lagrange3BDF2L2projFalseSolverTime,Lagrange3BDF2L2projFalseProjectorTime,Lagrange3BDF2L2projFalseStepperSteps,Lagrange3BDF2L2projFalseStepperNonlinearIts,Lagrange3BDF2L2projFalseStepperLinearIts,Lagrange3BDF3L2projFalseL2err,Lagrange3BDF3L2projFalseH1err,Lagrange3BDF3L2projFalseSolverTime,Lagrange3BDF3L2projFalseProjectorTime,Lagrange3BDF3L2projFalseStepperSteps,Lagrange3BDF3L2projFalseStepperNonlinearIts,Lagrange3BDF3L2projFalseStepperLinearIts,Lagrange3BDF4L2projFalseL2err,Lagrange3BDF4L2projFalseH1err,Lagrange3BDF4L2projFalseSolverTime,Lagrange3BDF4L2projFalseProjectorTime,Lagrange3BDF4L2projFalseStepperSteps,Lagrange3BDF4L2projFalseStepperNonlinearIts,Lagrange3BDF4L2projFalseStepperLinearIts,Bernstein1BDF2L2projFalseL2err,Bernstein1BDF2L2projFalseH1err,Bernstein1BDF2L2projFalseSolverTime,Bernstein1BDF2L2projFalseProjectorTime,Bernstein1BDF2L2projFalseStepperSteps,Bernstein1BDF2L2projFalseStepperNonlinearIts,Bernstein1BDF2L2projFalseStepperLinearIts,Bernstein1BDF3L2projFalseL2err,Bernstein1BDF3L2projFalseH1err,Bernstein1BDF3L2projFalseSolverTime,Bernstein1BDF3L2projFalseProjectorTime,Bernstein1BDF3L2projFalseStepperSteps,Bernstein1BDF3L2projFalseStepperNonlinearIts,Bernstein1BDF3L2projFalseStepperLinearIts,Bernstein1BDF4L2projFalseL2err,Bernstein1BDF4L2projFalseH1err,Bernstein1BDF4L2projFalseSolverTime,Bernstein1BDF4L2projFalseProjectorTime,Bernstein1BDF4L2projFalseStepperSteps,Bernstein1BDF4L2projFalseStepperNonlinearIts,Bernstein1BDF4L2projFalseStepperLinearIts,Bernstein2BDF2L2projFalseL2err,Bernstein2BDF2L2projFalseH1err,Bernstein2BDF2L2projFalseSolverTime,Bernstein2BDF2L2projFalseProjectorTime,Bernstein2BDF2L2projFalseStepperSteps,Bernstein2BDF2L2projFalseStepperNonlinearIts,Bernstein2BDF2L2projFalseStepperLinearIts,Bernstein2BDF3L2projFalseL2err,Bernstein2BDF3L2projFalseH1err,Bernstein2BDF3L2projFalseSolverTime,Bernstein2BDF3L2projFalseProjectorTime,Bernstein2BDF3L2projFalseStepperSteps,Bernstein2BDF3L2projFalseStepperNonlinearIts,Bernstein2BDF3L2projFalseStepperLinearIts,Bernstein2BDF4L2projFalseL2err,Bernstein2BDF4L2projFalseH1err,Bernstein2BDF4L2projFalseSolverTime,Bernstein2BDF4L2projFalseProjectorTime,Bernstein2BDF4L2projFalseStepperSteps,Bernstein2BDF4L2projFalseStepperNonlinearIts,Bernstein2BDF4L2projFalseStepperLinearIts,Bernstein3BDF2L2projFalseL2err,Bernstein3BDF2L2projFalseH1err,Bernstein3BDF2L2projFalseSolverTime,Bernstein3BDF2L2projFalseProjectorTime,Bernstein3BDF2L2projFalseStepperSteps,Bernstein3BDF2L2projFalseStepperNonlinearIts,Bernstein3BDF2L2projFalseStepperLinearIts,Bernstein3BDF3L2projFalseL2err,Bernstein3BDF3L2projFalseH1err,Bernstein3BDF3L2projFalseSolverTime,Bernstein3BDF3L2projFalseProjectorTime,Bernstein3BDF3L2projFalseStepperSteps,Bernstein3BDF3L2projFalseStepperNonlinearIts,Bernstein3BDF3L2projFalseStepperLinearIts,Bernstein3BDF4L2projFalseL2err,Bernstein3BDF4L2projFalseH1err,Bernstein3BDF4L2projFalseSolverTime,Bernstein3BDF4L2projFalseProjectorTime,Bernstein3BDF4L2projFalseStepperSteps,Bernstein3BDF4L2projFalseStepperNonlinearIts,Bernstein3BDF4L2projFalseStepperLinearIts,Lagrange1BDF2H1projFalseL2err,Lagrange1BDF2H1projFalseH1err,Lagrange1BDF2H1projFalseSolverTime,Lagrange1BDF2H1projFalseProjectorTime,Lagrange1BDF2H1projFalseStepperSteps,Lagrange1BDF2H1projFalseStepperNonlinearIts,Lagrange1BDF2H1projFalseStepperLinearIts,Lagrange1BDF3H1projFalseL2err,Lagrange1BDF3H1projFalseH1err,Lagrange1BDF3H1projFalseSolverTime,Lagrange1BDF3H1projFalseProjectorTime,Lagrange1BDF3H1projFalseStepperSteps,Lagrange1BDF3H1projFalseStepperNonlinearIts,Lagrange1BDF3H1projFalseStepperLinearIts,Lagrange1BDF4H1projFalseL2err,Lagrange1BDF4H1projFalseH1err,Lagrange1BDF4H1projFalseSolverTime,Lagrange1BDF4H1projFalseProjectorTime,Lagrange1BDF4H1projFalseStepperSteps,Lagrange1BDF4H1projFalseStepperNonlinearIts,Lagrange1BDF4H1projFalseStepperLinearIts,Lagrange2BDF2H1projFalseL2err,Lagrange2BDF2H1projFalseH1err,Lagrange2BDF2H1projFalseSolverTime,Lagrange2BDF2H1projFalseProjectorTime,Lagrange2BDF2H1projFalseStepperSteps,Lagrange2BDF2H1projFalseStepperNonlinearIts,Lagrange2BDF2H1projFalseStepperLinearIts,Lagrange2BDF3H1projFalseL2err,Lagrange2BDF3H1projFalseH1err,Lagrange2BDF3H1projFalseSolverTime,Lagrange2BDF3H1projFalseProjectorTime,Lagrange2BDF3H1projFalseStepperSteps,Lagrange2BDF3H1projFalseStepperNonlinearIts,Lagrange2BDF3H1projFalseStepperLinearIts,Lagrange2BDF4H1projFalseL2err,Lagrange2BDF4H1projFalseH1err,Lagrange2BDF4H1projFalseSolverTime,Lagrange2BDF4H1projFalseProjectorTime,Lagrange2BDF4H1projFalseStepperSteps,Lagrange2BDF4H1projFalseStepperNonlinearIts,Lagrange2BDF4H1projFalseStepperLinearIts,Lagrange3BDF2H1projFalseL2err,Lagrange3BDF2H1projFalseH1err,Lagrange3BDF2H1projFalseSolverTime,Lagrange3BDF2H1projFalseProjectorTime,Lagrange3BDF2H1projFalseStepperSteps,Lagrange3BDF2H1projFalseStepperNonlinearIts,Lagrange3BDF2H1projFalseStepperLinearIts,Lagrange3BDF3H1projFalseL2err,Lagrange3BDF3H1projFalseH1err,Lagrange3BDF3H1projFalseSolverTime,Lagrange3BDF3H1projFalseProjectorTime,Lagrange3BDF3H1projFalseStepperSteps,Lagrange3BDF3H1projFalseStepperNonlinearIts,Lagrange3BDF3H1projFalseStepperLinearIts,Lagrange3BDF4H1projFalseL2err,Lagrange3BDF4H1projFalseH1err,Lagrange3BDF4H1projFalseSolverTime,Lagrange3BDF4H1projFalseProjectorTime,Lagrange3BDF4H1projFalseStepperSteps,Lagrange3BDF4H1projFalseStepperNonlinearIts,Lagrange3BDF4H1projFalseStepperLinearIts,Bernstein1BDF2H1projFalseL2err,Bernstein1BDF2H1projFalseH1err,Bernstein1BDF2H1projFalseSolverTime,Bernstein1BDF2H1projFalseProjectorTime,Bernstein1BDF2H1projFalseStepperSteps,Bernstein1BDF2H1projFalseStepperNonlinearIts,Bernstein1BDF2H1projFalseStepperLinearIts,Bernstein1BDF3H1projFalseL2err,Bernstein1BDF3H1projFalseH1err,Bernstein1BDF3H1projFalseSolverTime,Bernstein1BDF3H1projFalseProjectorTime,Bernstein1BDF3H1projFalseStepperSteps,Bernstein1BDF3H1projFalseStepperNonlinearIts,Bernstein1BDF3H1projFalseStepperLinearIts,Bernstein1BDF4H1projFalseL2err,Bernstein1BDF4H1projFalseH1err,Bernstein1BDF4H1projFalseSolverTime,Bernstein1BDF4H1projFalseProjectorTime,Bernstein1BDF4H1projFalseStepperSteps,Bernstein1BDF4H1projFalseStepperNonlinearIts,Bernstein1BDF4H1projFalseStepperLinearIts,Bernstein2BDF2H1projFalseL2err,Bernstein2BDF2H1projFalseH1err,Bernstein2BDF2H1projFalseSolverTime,Bernstein2BDF2H1projFalseProjectorTime,Bernstein2BDF2H1projFalseStepperSteps,Bernstein2BDF2H1projFalseStepperNonlinearIts,Bernstein2BDF2H1projFalseStepperLinearIts,Bernstein2BDF3H1projFalseL2err,Bernstein2BDF3H1projFalseH1err,Bernstein2BDF3H1projFalseSolverTime,Bernstein2BDF3H1projFalseProjectorTime,Bernstein2BDF3H1projFalseStepperSteps,Bernstein2BDF3H1projFalseStepperNonlinearIts,Bernstein2BDF3H1projFalseStepperLinearIts,Bernstein2BDF4H1projFalseL2err,Bernstein2BDF4H1projFalseH1err,Bernstein2BDF4H1projFalseSolverTime,Bernstein2BDF4H1projFalseProjectorTime,Bernstein2BDF4H1projFalseStepperSteps,Bernstein2BDF4H1projFalseStepperNonlinearIts,Bernstein2BDF4H1projFalseStepperLinearIts,Bernstein3BDF2H1projFalseL2err,Bernstein3BDF2H1projFalseH1err,Bernstein3BDF2H1projFalseSolverTime,Bernstein3BDF2H1projFalseProjectorTime,Bernstein3BDF2H1projFalseStepperSteps,Bernstein3BDF2H1projFalseStepperNonlinearIts,Bernstein3BDF2H1projFalseStepperLinearIts,Bernstein3BDF3H1projFalseL2err,Bernstein3BDF3H1projFalseH1err,Bernstein3BDF3H1projFalseSolverTime,Bernstein3BDF3H1projFalseProjectorTime,Bernstein3BDF3H1projFalseStepperSteps,Bernstein3BDF3H1projFalseStepperNonlinearIts,Bernstein3BDF3H1projFalseStepperLinearIts,Bernstein3BDF4H1projFalseL2err,Bernstein3BDF4H1projFalseH1err,Bernstein3BDF4H1projFalseSolverTime,Bernstein3BDF4H1projFalseProjectorTime,Bernstein3BDF4H1projFalseStepperSteps,Bernstein3BDF4H1projFalseStepperNonlinearIts,Bernstein3BDF4H1projFalseStepperLinearIts
0.03125,0.0625,0.125,0.25,0.5,2,2,0.153214975,4.181531087,1.358975089,0.013678029,2,2,2,0.147022188,4.177361618,3.786457464,0.013063755,2,2,10,0.186787768,4.20983205,4.976749802,0.012789334,2,2,12,0.157837845,4.139971759,1.701075267,0.014886928,2,2,2,0.147019758,4.134297546,3.743347038,0.014107528,2,2,14,0.203367465,4.173674725,5.491555246,0.013026164,2,2,16,0.179941708,3.988361288,1.897121625,0.014945854,2,2,2,0.159291301,3.974270186,4.216900718,0.014156585,2,2,14,0.239282032,4.042226345,6.257080331,0.013356741,2,2,18,0.153214975,4.181531087,1.598406257,0.016433616,2,2,2,0.147019668,4.177357839,3.523086137,0.013888907,2,2,10,0.186786727,4.209830649,5.118399098,0.013015115,2,2,14,0.157868029,4.139995327,1.772549113,0.017088955,2,2,2,0.147042697,4.134319415,3.84189844,0.014917543,2,2,13,0.203368819,4.173674944,5.61704037,0.013255641,2,2,15,0.180005886,3.988421836,1.975162703,0.015271443,2,2,2,0.159359533,3.974335461,4.3367909,0.014672776,2,2,15,0.239279274,4.042220375,6.428841401,0.013251935,2,2,18,0.153214975,4.181531087,0.033428728,0.022316717,2,2,2,0.147022188,4.177361618,0.246939658,0.022611548,2,2,10,0.186790681,4.209835748,0.403512958,0.022168263,2,2,12,0.157837845,4.139971758,0.036676955,0.025432241,2,2,2,0.148442515,4.135965716,0.251924204,0.02502071,2,2,14,0.20339067,4.173697562,0.412926084,0.025466953,2,2,16,0.179941708,3.988361288,0.039488946,0.028011052,2,2,2,0.159291301,3.974270186,0.25720873,0.025813922,2,2,14,0.23929036,4.042235082,0.423086425,0.026323196,2,2,18,0.153214975,4.181531087,0.036128533,0.024406622,2,2,2,0.147019668,4.177357839,0.247592061,0.022343799,2,2,10,0.186788231,4.209832256,0.404094628,0.022779305,2,2,14,0.157868029,4.139995327,0.036839601,0.02581369,2,2,2,0.148455033,4.13597607,0.250441519,0.023442876,2,2,13,0.203382666,4.173689005,0.422657733,0.023742057,2,2,15,0.180005886,3.988421836,0.039853562,0.02765271,2,2,2,0.159359533,3.97433546,0.257623566,0.024319597,2,2,15,0.239279274,4.042220375,0.421787954,0.024184463,2,2,18,0.194715117,4.223809351,0.035686207,0.013392135,2,2,2,0.329921221,4.582217816,0.239658509,0.013397179,2,2,10,0.19563179,4.420223303,0.036876279,0.014884156,2,2,2,0.378879836,4.841815738,0.243978259,0.013633783,2,2,12,0.19773891,4.224745384,0.034415495,0.013802677,2,2,2,0.333048622,4.636883231,0.238719125,0.012717386,2,2,10,0.195580891,4.238534697,0.036724757,0.014494172,2,2,2,0.37832824,4.834990815,0.243916443,0.012869454,2,2,12,0.182098348,4.227701306,0.035859177,0.02236683,2,2,2,0.14029207,4.191856571,0.239043377,0.022354063,2,2,10,0.165961745,4.631815179,0.036986327,0.024867757,2,2,2,0.155305533,4.626990852,0.244395453,0.025744286,2,2,12,0.185143315,4.224677779,0.03468412,0.023508656,2,2,2,0.140238094,4.188362314,0.239375395,0.022621967,2,2,10,0.152859631,4.395804339,0.036472781,0.023861653,2,2,2,0.164704408,4.318501382,0.243213535,0.024130368,2,2,12,0.226406521,4.472388755,0.038810345,2,2,2,0.153214975,4.181531087,1.456126373,2,2,2,0.226406521,4.472388755,1.244972691,2,2,2,0.153214975,4.181531087,1.481784975,2,2,2,0.224860948,4.469475611,1.273275994,2,2,2,0.182800161,4.227436875,1.535274319,2,3,3,0.224860948,4.469475611,1.296835575,2,2,2,0.186182054,4.225121088,1.570606332,2,3,3,0.244726558,4.507640001,1.224712202,1,1,1,0.224177334,4.46818934,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0.17999865,4.203513033,1.454819605,1,1,1,0.153520426,4.182092382,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0.197718501,4.169121378,1.660253423,1,2,2,0.156984202,4.139921211,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0.244726558,4.507640001,1.220459955,1,1,1,0.224177334,4.46818934,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0.17999865,4.203513033,1.538085744,1,1,1,0.153520426,4.182092382,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0.197500436,4.168878882,1.697496859,1,1,1,0.156984207,4.139921215,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0.244726558,4.507640001,0.031214619,0.011088407,1,1,1,0.224177334,4.46818934,0,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0,0.17999865,4.203513033,0.032817999,0.011934477,1,1,1,0.153520426,4.182092382,0,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0,0.197718498,4.169121378,0.034402822,0.012087213,1,1,1,0.156984202,4.139921211,0,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0,0.244726558,4.507640001,0.031265081,0.01115303,1,1,1,0.224177334,4.46818934,0,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0,0.17999865,4.203513033,0.032874799,0.011840433,1,1,1,0.153520426,4.182092382,0,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0,0.197500436,4.168878882,0.034776686,0.011913099,1,1,1,0.156984207,4.139921215,0,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0,0.244726558,4.507640001,0.031173913,0.020420819,1,1,1,0.224177334,4.46818934,0,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0,0.17999865,4.203513033,0.033333662,0.020997775,1,1,1,0.153520426,4.182092382,0,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0,0.197718501,4.169121378,0.03473016,0.022769248,1,1,1,0.156984202,4.139921211,0,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0,0.244726558,4.507640001,0.031956179,0.020645207,1,1,1,0.224177334,4.46818934,0,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0,0.17999865,4.203513033,0.033122381,0.020941255,1,1,1,0.153520426,4.182092382,0,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0,0.197500436,4.168878882,0.035251574,0.02189397,1,1,1,0.156984207,4.139921215,0,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0,0.244726558,4.507640001,0.031127859,0,1,1,1,0.224177334,4.46818934,0,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0,0.17999865,4.203513033,0.03079808,0,1,1,1,0.153520426,4.182092382,0,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0,0.197254358,4.168671129,0.03376056,0,1,1,1,0.156984174,4.139921191,0,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0,0.244726558,4.507640001,0.031898192,0,1,1,1,0.224177334,4.46818934,0,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0,0.17999865,4.203513033,0.030549353,0,1,1,1,0.153520426,4.182092382,0,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0,0.197040003,4.168432697,0.033625981,0,1,1,1,0.156984183,4.139921198,0,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0,0.244726558,4.507640001,0.030739819,0,1,1,1,0.224177334,4.46818934,0,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0,0.17999865,4.203513033,0.03243011,0,1,1,1,0.153520426,4.182092382,0,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0,0.197254358,4.168671129,0.040586622,0,1,1,1,0.156984174,4.139921191,0,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0,0.244726558,4.507640001,0.037362885,0,1,1,1,0.224177334,4.46818934,0,0,0,0,0,0.231302214,4.48166974,0,0,0,0,0,0.17999865,4.203513033,0.039159818,0,1,1,1,0.153520426,4.182092382,0,0,0,0,0,0.162003334,4.188005448,0,0,0,0,0,0.197040003,4.168432697,0.040780603,0,1,1,1,0.156984183,4.139921198,0,0,0,0,0,0.16910449,4.146339674,0,0,0,0,0
0.000976563,0.00390625,0.015625,0.0625,0.25,4,4,0.116705822,4.029015042,0.054957496,0.024604909,4,4,4,0.106205259,4.006529566,0.25909173,0.017721717,4,4,32,0.106092224,4.00446994,0.422167622,0.017882552,4,4,38,0.089854837,3.636232798,0.041090719,0.019324019,4,4,4,0.069906508,3.559264565,0.269992318,0.018700545,4,4,39,0.068639769,3.552043813,0.444314115,0.018203878,4,4,48,0.083304833,3.548907405,0.046772925,0.019901586,4,4,4,0.059464315,3.442391814,0.2817512,0.020704142,4,4,47,0.057526156,3.428119858,0.46516713,0.021246977,4,4,60,0.116703309,4.029009995,0.040666254,0.018621107,4,4,4,0.106205475,4.006529103,0.260244134,0.018000682,4,4,26,0.106092322,4.004469861,0.424904787,0.018665421,4,4,32,0.104459973,3.978380629,0.042764209,0.019669818,4,4,4,0.087958596,3.891541374,0.270946499,0.021613658,4,4,32,0.086869382,3.874645088,0.446981961,0.022541884,4,4,40,0.096568176,3.87622643,0.048972464,0.024749279,4,4,4,0.07597024,3.748218795,0.281761376,0.023246204,4,4,38,0.074160339,3.724171421,0.468704827,0.024231911,4,4,48,0.112495703,4.002374435,0.036061407,0.02757094,4,4,4,0.111848252,3.996505619,0.259545791,0.029855377,4,4,32,0.112966493,3.99642135,0.426917596,0.031417794,4,4,38,0.073337052,3.537566158,0.042606777,0.034436462,4,4,4,0.068933518,3.530703325,0.272072652,0.035088731,4,4,39,0.069308395,3.53040136,0.449113599,0.039607456,4,4,48,0.062278032,3.344056917,0.047731731,0.042994971,4,4,4,0.06490676,3.336306511,0.281419113,0.042859688,4,4,47,0.06701515,3.335816139,0.46918266,0.050159861,4,4,60,0.112495535,4.002374085,0.040335562,0.030188217,4,4,4,0.111848278,3.996505611,0.260476213,0.033532158,4,4,26,0.112966557,3.996421423,0.424884656,0.031058874,4,4,32,0.12604501,3.656888035,0.042700996,0.037437721,4,4,4,0.139351119,3.650706926,0.270934708,0.03518222,4,4,33,0.145112062,3.650143872,0.453012007,0.036371761,4,4,40,0.100072359,3.470438219,0.048574321,0.041632207,4,4,4,0.114643919,3.463081829,0.282021084,0.044272161,4,4,37,0.121651131,3.46209353,0.480303013,0.045240787,4,4,48,0.268762505,4.904156843,0.039644625,0.018781328,4,4,4,0.104054673,4.093849361,0.253777924,0.017887632,4,4,28,0.271960688,5.395322878,0.04285355,0.019998917,4,4,4,0.07341084,3.671398951,0.264541636,0.019275422,4,4,36,0.269671028,4.900206452,0.040080519,0.020040067,4,4,4,0.106892639,4.048909175,0.252283709,0.018285385,4,4,24,0.277067828,5.678087,0.042811658,0.021673658,4,4,4,0.091575316,4.013404923,0.265420964,0.021686693,4,4,28,0.097256955,4.307011008,0.03968971,0.032034418,4,4,4,0.099793358,4.242902405,0.255175116,0.032227866,4,4,28,0.071084395,3.685543238,0.042626903,0.038844291,4,4,4,0.064823599,3.680959925,0.264861768,0.038073734,4,4,35,0.100121657,4.087427946,0.040686167,0.032786472,4,4,4,0.103420256,4.0357006,0.252511504,0.03068201,4,4,24,0.187898276,3.798041352,0.042239857,0.039518995,4,4,4,0.109382604,3.758106035,0.264692422,0.038425956,4,4,29,0.126264614,4.100373351,0.043197663,4,6,6,0.112876342,4.003244788,0.053546964,4,5,5,0.126264614,4.100373351,0.043513983,4,6,6,0.1128761,4.00324433,0.054734101,4,6,6,0.201681476,4.111891208,0.043812265,4,6,6,0.17891956,4.325736183,0.048323276,4,6,6,0.201681476,4.111891208,0.042520211,4,6,6,0.180223448,4.097571542,0.048995886,4,6,6,0.152063395,4.141675792,0.03909878,3,5,5,0.177217438,4.188580082,1.011157739,2,3,3,0.324403496,4.580551233,1.050887825,1,2,2,0.156208635,4.066407529,0.044210651,3,5,5,0.190035375,4.127186902,1.25550472,2,3,3,0.407954671,4.653235342,1.299380157,1,2,2,0.12212449,3.605802465,0.051557703,3,5,5,0.158315391,3.67661166,1.383520683,2,3,3,0.350514681,4.23405318,1.421776846,1,3,3,0.152063395,4.141675792,0.040072894,3,5,5,0.177217438,4.188580082,1.016504339,2,3,3,0.324403496,4.580551233,1.071218261,1,2,2,0.156213056,4.066413987,0.045550153,3,6,6,0.189946157,4.127050993,1.251207334,2,3,3,0.376659288,4.604828814,1.295814113,1,2,2,0.11934171,3.743605773,0.053990174,3,6,6,0.14721455,3.82152907,1.395583789,2,3,3,0.358075443,4.466518808,1.443124266,1,2,2,0.17500961,4.186530464,0.035922432,0.016623679,3,3,3,0.209563166,4.259687289,0.035021359,0.013491636,2,2,2,0.448610199,5.067076059,0.032977406,0.01181581,1,1,1,0.186134515,4.142141894,0.040692337,0.016455863,3,3,3,0.222642204,4.20949943,0.037207329,0.013678484,2,2,2,0.501269958,5.178194553,0.03477552,0.01204345,1,1,1,0.170982727,3.883096662,0.046910016,0.017651005,3,3,3,0.208746566,3.967214378,0.042684497,0.014695311,2,2,2,0.485169221,5.241460368,0.037441057,0.012346888,1,1,1,0.17500961,4.186530464,0.036216146,0.016493211,3,3,3,0.209563166,4.259687289,0.035376462,0.013941704,2,2,2,0.448610199,5.067076059,0.032983491,0.011715618,1,1,1,0.187425055,4.120811386,0.040192789,0.016539905,3,3,3,0.22362247,4.192717438,0.037723212,0.013805578,2,2,2,0.507528508,5.206954792,0.034722779,0.012070226,1,1,1,0.181052517,4.17400339,0.046826417,0.018251243,3,3,3,0.219159978,4.243288401,0.042483552,0.015156822,2,2,2,0.519592442,5.321503268,0.038407766,0.017791739,1,1,1,0.15020189,4.138496746,0.036137764,0.023971166,3,3,3,0.173081641,4.180565404,0.034419653,0.022862594,2,2,2,0.305346755,4.519799215,0.032681499,0.020602713,1,1,1,0.15216513,4.060915798,0.040785484,0.02859869,3,3,3,0.182768841,4.116185801,0.037532032,0.0257951,2,2,2,0.396943511,4.619278622,0.034602562,0.022083267,1,1,1,0.118071086,3.599798438,0.047222817,0.03189522,3,3,3,0.150916101,3.663245266,0.042870783,0.02900075,2,2,2,0.325097358,4.147726915,0.037668686,0.024621398,1,1,1,0.15020189,4.138496746,0.036418413,0.024467859,3,3,3,0.173081641,4.180565404,0.034998401,0.022699866,2,2,2,0.305346755,4.519799215,0.032951181,0.020614736,1,1,1,0.152173411,4.060927715,0.040690794,0.028499536,3,3,3,0.182691147,4.116071579,0.03793989,0.02457525,2,2,2,0.355648544,4.53984757,0.034488346,0.022087188,1,1,1,0.117121814,3.726482712,0.047204645,0.032232043,3,3,3,0.137127511,3.789536078,0.042322941,0.026608002,2,2,2,0.323429422,4.347301586,0.037562098,0.023209629,1,1,1,0.168491748,4.143106208,0.034606082,0,3,3,3,0.203551164,4.189979034,0.037560618,0,2,2,2,0.451999054,4.662194703,0.031559353,0,1,1,1,0.182611995,4.062288198,0.036717915,0,3,3,3,0.219106312,4.119148429,0.035594126,0,2,2,2,0.517009524,4.704209347,0.033751748,0,1,1,1,0.175284451,3.62018751,0.040614509,0,3,3,3,0.212844648,3.686774306,0.039145612,0,2,2,2,0.517463148,4.340995728,0.03591453,0,1,1,1,0.168491748,4.143106208,0.034854482,0,3,3,3,0.203551164,4.189979034,0.033522076,0,2,2,2,0.451999054,4.662194703,0.031971816,0,1,1,1,0.182627733,4.062304731,0.037928076,0,3,3,3,0.218963546,4.119001219,0.036814367,0,2,2,2,0.517259335,4.70464205,0.034740129,0,1,1,1,0.175299525,3.620204631,0.040742588,0,3,3,3,0.212711333,3.686634059,0.038551625,0,2,2,2,0.51767671,4.341334259,0.035790814,0,1,1,1,0.168491748,4.143106208,0.034418818,0,3,3,3,0.203551164,4.189979034,0.033900114,0,2,2,2,0.451999054,4.662194703,0.031635177,0,1,1,1,0.182611995,4.062288198,0.036861709,0,3,3,3,0.219106312,4.119148429,0.035406783,0,2,2,2,0.517009524,4.704209347,0.040071885,0,1,1,1,0.175284451,3.62018751,0.041143153,0,3,3,3,0.212844648,3.686774306,0.045630433,0,2,2,2,0.517463148,4.340995728,0.042488766,0,1,1,1,0.168491748,4.143106208,0.034195054,0,3,3,3,0.203551164,4.189979034,0.041674491,0,2,2,2,0.451999054,4.662194703,0.039035299,0,1,1,1,0.182627733,4.062304731,0.037588571,0,3,3,3,0.218963546,4.119001219,0.042389635,0,2,2,2,0.517259335,4.70464205,0.040683978,0,1,1,1,0.175299525,3.620204631,0.040820908,0,3,3,3,0.212711333,3.686634059,0.038813395,0,2,2,2,0.51767671,4.341334259,0.03572063,0,1,1,1
3.05E-05,0.000244141,0.001953125,0.015625,0.125,8,8,0.048851563,2.787931643,0.093589465,0.040515356,8,8,8,0.038508124,2.744254319,0.338848456,0.028250992,8,8,98,0.038504585,2.74348287,0.525643263,0.029024213,8,8,120,0.037344862,2.299158248,0.075193291,0.03361013,8,8,8,0.022399255,2.238192254,0.39275563,0.035622719,8,8,122,0.022408215,2.236554624,0.655890627,0.03433245,8,8,155,0.034737987,1.927098405,0.106908339,0.040379931,8,8,8,0.01748767,1.878321118,0.449567007,0.045580849,8,8,145,0.017493972,1.877603357,0.792567382,0.046978703,8,8,196,0.053107019,2.965618369,0.066366671,0.02984701,8,8,8,0.044053308,2.914382878,0.32196028,0.02819597,8,8,72,0.044046003,2.910212635,0.526640839,0.02948833,8,8,85,0.04128077,2.66057735,0.076687167,0.037302184,8,8,8,0.028318533,2.54524674,0.391988662,0.039658729,8,8,96,0.028320584,2.538056948,0.652286624,0.042028206,8,8,112,0.037253211,2.386510512,0.108026515,0.056354718,8,8,8,0.021887956,2.249502793,0.44901047,0.071047075,8,8,112,0.021881147,2.243069861,0.779947279,0.068832275,8,8,137,0.040053794,2.740936252,0.064455817,0.048904674,8,8,8,0.03920634,2.738209359,0.32345613,0.050425919,8,8,98,0.039248044,2.738209448,0.531295,0.056230813,8,8,119,0.026054496,2.223118157,0.075563244,0.092359456,8,8,8,0.024782536,2.219729175,0.394185723,0.091784776,8,8,122,0.024840227,2.219729306,0.659869881,0.104977545,8,8,155,0.022165801,1.868636346,0.107936353,0.154675589,8,8,8,0.01936025,1.864746275,0.454302366,0.155166899,8,8,145,0.019443889,1.864746195,0.802138871,0.217587647,8,8,196,0.078177087,2.815562696,0.067192668,0.05349324,8,8,8,0.087283284,2.814147954,0.326115079,0.0530566,8,8,71,0.08795612,2.814148585,0.527502985,0.052457583,8,8,83,0.076060832,2.318380123,0.076279741,0.087000484,8,8,8,0.084964603,2.31679809,0.391672461,0.097013462,8,8,96,0.085858876,2.316814242,0.651629922,0.095323865,8,8,114,0.068909669,1.996311431,0.108252983,0.148399958,8,8,8,0.077991037,1.994394922,0.449169192,0.145937844,8,8,112,0.079128067,1.994427775,0.780610649,0.151717679,8,8,137,0.059599215,2.869215867,0.066351731,0.029268512,8,8,8,0.03785997,2.785885064,0.316623817,0.029331899,8,8,87,0.051263873,2.526495586,0.075148217,0.033512898,8,8,8,0.021917219,2.291381483,0.384091929,0.037839659,8,8,105,0.063696092,3.031634652,0.065909707,0.028620539,8,8,8,0.044206495,2.961623813,0.313792873,0.033635052,8,8,64,0.054248575,2.793745262,0.077802966,0.038100722,8,8,8,0.028846387,2.613798851,0.384610743,0.043672104,8,8,80,0.037300833,2.841677382,0.065882235,0.054246577,8,8,8,0.03626859,2.817140166,0.315298886,0.053111895,8,8,87,0.022002265,2.44891291,0.075601614,0.106996803,8,8,8,0.020277567,2.413145223,0.385852302,0.108886479,8,8,105,0.10235203,2.946562701,0.066437858,0.060343288,8,8,8,0.044954628,2.941525107,0.314305123,0.063822769,8,8,64,0.099976697,2.540145182,0.076014355,0.115136864,8,8,8,0.034650808,2.581146072,0.383305264,0.114210761,8,8,80,0.112988124,3.965400534,0.064197439,8,10,10,0.040645419,2.741579012,0.175374644,8,14,14,0.112988124,3.965400534,0.065595464,8,10,10,0.066485584,2.818568841,0.163722894,8,10,10,0.111078299,4.017523221,0.076053943,8,17,17,0.07295119,2.833365965,0.150789173,8,22,22,0.111078299,4.017523221,0.075437835,8,17,17,0.125826498,2.90964098,0.126716353,8,16,16,0.139383812,3.986327368,0.059592522,7,9,9,0.132946877,3.979247836,0.056834499,6,8,8,0.108673629,3.963961236,0.055534979,5,8,8,0.068039539,2.77326869,0.094607096,7,9,9,0.056867875,2.758703538,0.086954108,6,8,8,0.04004701,2.738781461,0.092482288,5,10,10,0.061462807,2.263081168,0.185465775,7,14,14,0.048502796,2.245102088,0.18110056,6,14,14,0.026299936,2.220476308,0.182676208,5,15,15,0.139383812,3.986327368,0.05991983,7,9,9,0.132946877,3.979247836,0.057101269,6,8,8,0.108673629,3.963961236,0.056887244,5,8,8,0.065128887,2.86134671,0.093919404,7,9,9,0.058356395,2.850971357,0.098975421,6,11,11,0.074116923,2.815589864,0.088375769,5,9,9,0.056095165,2.370377673,0.186156981,7,14,14,0.050580893,2.353406542,0.178329079,6,13,13,0.075272116,2.317931261,0.167828705,5,13,13,0.145941606,3.993451575,0.054822429,0.02214578,7,7,7,0.141631003,3.989758731,0.053542921,0.020558229,6,6,6,0.115670654,3.969824087,0.049764356,0.019502751,5,5,5,0.098086244,2.998463948,0.085755892,0.024652446,7,7,7,0.092619928,3.027169784,0.078682008,0.023041655,6,6,6,0.056484934,2.898686929,0.072141281,0.020548433,5,5,5,0.091761358,2.425427472,0.131928017,0.030650413,7,7,7,0.085327559,2.423625563,0.119308267,0.028497407,6,6,6,0.044714379,2.351146561,0.106026514,0.025234199,5,5,5,0.145941606,3.993451575,0.056000248,0.021947607,7,7,7,0.141631003,3.989758731,0.053423437,0.02083768,6,6,6,0.115670654,3.969824087,0.050599157,0.019444136,5,5,5,0.099404663,3.045547472,0.085565002,0.024152613,7,7,7,0.093823,3.048974017,0.078839782,0.0237674,6,6,6,0.058704452,2.989376536,0.072104069,0.021944663,5,5,5,0.09409717,2.840238271,0.132140224,0.037900381,7,7,7,0.08799979,2.84320068,0.119618017,0.035012998,6,6,6,0.047877804,2.794060147,0.107067177,0.032247821,5,5,5,0.136961401,3.984293591,0.054464217,0.03717993,7,7,7,0.131230858,3.977863241,0.053256822,0.034771044,6,6,6,0.111887057,3.965503401,0.050337744,0.03419625,5,5,5,0.062385485,2.76617051,0.085872991,0.048936333,7,7,7,0.053775994,2.75522628,0.078743087,0.043890653,6,6,6,0.038671434,2.739910099,0.07255011,0.042442865,5,5,5,0.055035163,2.254318686,0.131782229,0.08797574,7,7,7,0.04480157,2.240846828,0.119754481,0.079394058,6,6,6,0.023446204,2.222097467,0.107250482,0.078917328,5,5,5,0.136961401,3.984293591,0.055578309,0.037426462,7,7,7,0.131230858,3.977863241,0.053460633,0.03486685,6,6,6,0.111887057,3.965503401,0.050099284,0.03445516,5,5,5,0.061589734,2.84909714,0.086402345,0.047503739,7,7,7,0.055969372,2.839791395,0.078826677,0.047020143,6,6,6,0.062670685,2.819669023,0.07217823,0.044404513,5,5,5,0.056690513,2.35362819,0.132195119,0.083960187,7,7,7,0.052729255,2.341761887,0.119217722,0.074034893,6,6,6,0.066050698,2.321068621,0.106836412,0.076361441,5,5,5,0.14473874,3.988197705,0.044661304,0,7,7,7,0.140203848,3.982875728,0.043769104,0,6,6,6,0.114578529,3.967803463,0.041993927,0,5,5,5,0.101093923,2.7774632,0.060823912,0,7,7,7,0.096572938,2.769052651,0.057133396,0,6,6,6,0.060113956,2.746774753,0.053976852,0,5,5,5,0.096278986,2.267821904,0.084992703,0,7,7,7,0.091322827,2.25755352,0.078544863,0,6,6,6,0.050638697,2.230153604,0.07175364,0,5,5,5,0.14473874,3.988197705,0.045689507,0,7,7,7,0.140203848,3.982875728,0.044308218,0,6,6,6,0.114578529,3.967803463,0.042616557,0,5,5,5,0.101093455,2.777462846,0.05992722,0,7,7,7,0.096572968,2.769052712,0.056595386,0,6,6,6,0.060111792,2.746774162,0.053379605,0,5,5,5,0.096278472,2.267821449,0.084436444,0,7,7,7,0.091322863,2.257553589,0.078039575,0,6,6,6,0.050635858,2.230152714,0.071823346,0,5,5,5,0.14473874,3.988197705,0.045278748,0,7,7,7,0.140203848,3.982875728,0.043819944,0,6,6,6,0.114578529,3.967803463,0.041716945,0,5,5,5,0.101093923,2.7774632,0.060698722,0,7,7,7,0.096572938,2.769052651,0.057214261,0,6,6,6,0.060113956,2.746774753,0.056068981,0,5,5,5,0.096278986,2.267821904,0.085282194,0,7,7,7,0.091322827,2.25755352,0.078346088,0,6,6,6,0.050638697,2.230153604,0.071444116,0,5,5,5,0.14473874,3.988197705,0.04492442,0,7,7,7,0.140203848,3.982875728,0.044111876,0,6,6,6,0.114578529,3.967803463,0.042714974,0,5,5,5,0.101093455,2.777462846,0.060701101,0,7,7,7,0.096572968,2.769052712,0.057292673,0,6,6,6,0.060111792,2.746774162,0.053962329,0,5,5,5,0.096278472,2.267821449,0.085054776,0,7,7,7,0.091322863,2.257553589,0.079132712,0,6,6,6,0.050635858,2.230152714,0.072487078,0,5,5,5
9.54E-07,1.53E-05,0.000244141,0.00390625,0.0625,16,16,0.023370144,1.982374619,0.377631215,0.088639352,16,16,16,0.017226009,1.961953618,0.756509052,0.060287915,16,16,320,0.017236882,1.961837662,1.260232052,0.060158161,16,16,377,0.017983995,1.283663408,0.3367099,0.086701634,16,16,16,0.008204431,1.24796755,1.325416679,0.109823312,16,16,402,0.008209459,1.247566066,2.307111722,0.107488584,16,16,503,0.01656174,0.745379466,0.583890769,0.151325783,16,16,16,0.003356627,0.679407447,1.850532195,0.197850201,16,16,485,0.003356846,0.679132407,4.806020442,0.299686231,16,16,682,0.024178761,2.065882287,0.258598842,0.058141625,16,16,16,0.018463788,2.033183039,0.762523777,0.069822902,16,16,208,0.01848786,2.031833725,1.250333616,0.074122375,16,16,234,0.018358699,1.482729313,0.33771057,0.141102114,16,16,16,0.009155136,1.410245417,1.296317721,0.153487621,16,16,289,0.009173087,1.40759951,2.202393409,0.151802797,16,16,344,0.016913498,1.166408231,0.600638775,0.300637819,16,16,16,0.005388769,1.040839317,1.773805427,0.348587768,16,16,348,0.005392353,1.037577912,4.106614833,0.628356047,16,16,420,0.018635465,1.960828493,0.247295902,0.129367847,16,16,16,0.018270845,1.95992559,0.782482081,0.148188971,16,16,320,0.018249305,1.95992413,1.283958787,0.152209852,16,16,375,0.01043755,1.240729218,0.332503668,0.398858031,16,16,16,0.011354981,1.239264198,1.333472305,0.42738307,16,16,399,0.011271464,1.239259065,2.32932832,0.431361583,16,16,501,0.008537535,0.675837345,0.590005573,1.017931486,16,16,16,0.004578658,0.672899042,1.858967498,0.802291301,16,16,485,0.004550254,0.672897806,4.556418274,1.328021945,16,16,680,0.041522304,1.974756543,0.261977025,0.18004223,16,16,16,0.046211294,1.974787358,0.761431493,0.192660679,16,16,208,0.04564912,1.97469432,1.253689961,0.198762719,16,16,232,0.045976815,1.281187356,0.339800637,0.40671371,16,16,16,0.050601654,1.281400824,1.295312013,0.42060098,16,16,292,0.050022731,1.281231376,2.200905832,0.411626494,16,16,344,0.039672553,0.805380624,0.589303828,0.886917735,16,16,16,0.044586425,0.805531432,1.764994091,0.971673818,16,16,349,0.044340921,0.805403907,3.846711881,1.500428309,16,16,422,0.019330255,1.985712613,0.258498802,0.064302841,16,16,16,0.016517845,1.975950703,0.751068602,0.066046738,16,16,267,0.0128239,1.318856076,0.331658193,0.109370505,16,16,16,0.007653552,1.290761029,1.296487314,0.132968811,16,16,329,0.021072538,2.050865482,0.259355517,0.066472441,16,16,16,0.017959065,2.068963957,0.74911429,0.075402582,16,16,175,0.013773716,1.451020524,0.335767826,0.168233549,16,16,16,0.008922752,1.445860731,1.287332264,0.163062513,16,16,240,0.015028768,2.127792014,0.259165654,0.223105561,16,16,16,0.015406181,2.083716329,0.755635698,0.194972716,16,16,266,0.009167468,1.426459963,0.331495181,0.579202134,16,16,16,0.006927102,1.396778109,1.317082741,0.658195586,16,16,327,0.049406399,2.07907461,0.259727236,0.25423936,16,16,16,0.020058161,2.082954326,0.746106948,0.257410589,16,16,173,0.0594877,1.462732836,0.335685184,0.577778272,16,16,16,0.011620066,1.490630423,1.280617611,0.56605188,16,16,238,0.052498818,3.135780626,0.223505967,16,22,22,0.019342275,1.961317114,1.048983349,16,27,27,0.052498818,3.135780626,0.232240025,16,22,22,0.034503262,1.975885345,0.96469613,16,23,23,0.049091187,3.190812099,0.301303961,16,38,38,0.024134913,2.09420355,1.098006456,16,60,60,0.049091187,3.190812099,0.310853058,16,38,38,0.051024044,2.038201572,0.881585018,16,45,45,0.055290368,3.137281322,0.199158736,15,18,18,0.050172159,3.134936334,0.244736159,14,27,27,0.050939174,3.135323843,0.22307723,13,23,23,0.022576735,1.963366043,0.58148651,15,25,25,0.019326621,1.960127735,0.743563498,14,38,38,0.021615833,1.960709832,0.706308709,13,35,35,0.016295273,1.244632649,0.990498361,15,21,21,0.012639417,1.239497313,1.750773434,14,49,49,0.017001419,1.240442924,1.414141573,13,37,37,0.055290368,3.137281322,0.203885909,15,18,18,0.050172159,3.134936334,0.260110608,14,27,27,0.050939174,3.135323843,0.229351522,13,23,23,0.030853827,1.978673822,0.552001617,15,23,23,0.043808026,1.974551684,0.725390838,14,36,36,0.0474855,1.975108221,0.591296659,13,27,27,0.028171409,1.288021111,1.170079106,15,27,27,0.045390027,1.28065238,1.568629457,14,42,42,0.0503423,1.281518198,1.280951407,13,32,32,0.060063631,3.142382874,0.181091097,0.038763897,15,15,15,0.050140593,3.13495381,0.176656955,0.038360984,14,14,14,0.051211405,3.135417008,0.169933198,0.033260394,13,13,13,0.033329245,2.01750127,0.439386855,0.052561338,15,15,15,0.017193951,1.963647244,0.413834538,0.055518894,14,14,14,0.021433597,1.960663139,0.392434513,0.049297732,13,13,13,0.02972584,1.343350989,0.821170467,0.086301741,15,15,15,0.00831903,1.251319047,0.777203151,0.088459456,14,14,14,0.015042249,1.240822556,0.735658939,0.084349562,13,13,13,0.060063631,3.142382874,0.186695032,0.039201151,15,15,15,0.050140593,3.13495381,0.181730096,0.038433596,14,14,14,0.051211405,3.135417008,0.174102872,0.033567754,13,13,13,0.0343397,2.116280579,0.435248375,0.062701325,15,15,15,0.018490904,2.037322688,0.414112309,0.061701566,14,14,14,0.022318867,2.019830219,0.392773375,0.059540411,13,13,13,0.030162999,1.549181509,0.820727649,0.134777038,15,15,15,0.009254522,1.419458688,0.780860263,0.131446746,14,14,14,0.01560325,1.371730853,0.747373212,0.141232525,13,13,13,0.055012856,3.137126873,0.179608359,0.073788094,15,15,15,0.050128516,3.134876016,0.175985802,0.082806885,14,14,14,0.051211402,3.135417008,0.168743639,0.070205725,13,13,13,0.022239846,1.963155124,0.442693435,0.136975111,15,15,15,0.01842926,1.96000032,0.415438652,0.1795637,14,14,14,0.021433597,1.960663139,0.393524912,0.151310479,13,13,13,0.015901764,1.244347775,0.821461405,0.385990666,15,15,15,0.011031756,1.239376368,0.784028147,0.570569196,14,14,14,0.016884705,1.24040864,0.738653243,0.479034725,13,13,13,0.055012856,3.137126873,0.186335966,0.073856707,15,15,15,0.050128516,3.134876016,0.180822627,0.082957313,14,14,14,0.051211402,3.135417008,0.172323284,0.071130319,13,13,13,0.031549756,1.977884355,0.442411442,0.16916885,15,15,15,0.042231086,1.974495098,0.425237197,0.194723018,14,14,14,0.047260057,1.975083715,0.399349247,0.180020752,13,13,13,0.029837685,1.286264945,0.830233767,0.379264377,15,15,15,0.044135562,1.280637628,0.780099793,0.470248835,14,14,14,0.050564328,1.281598868,0.735822905,0.412227748,13,13,13,0.059534758,3.138096107,0.111308622,0,15,15,15,0.050050349,3.134874849,0.109218698,0,14,14,14,0.051211368,3.135416995,0.105669077,0,13,13,13,0.035217102,1.965079058,0.239267338,0,15,15,15,0.017466215,1.95980472,0.228657832,0,14,14,14,0.02143276,1.960662951,0.217998942,0,13,13,13,0.031720851,1.246901162,0.435452838,0,15,15,15,0.00849157,1.238573305,0.41474352,0,14,14,14,0.015037528,1.239931283,0.391436642,0,13,13,13,0.059534758,3.138096107,0.11509794,0,15,15,15,0.050050349,3.134874849,0.113337136,0,14,14,14,0.051211368,3.135416995,0.106245486,0,13,13,13,0.035217103,1.965079058,0.234091176,0,15,15,15,0.017466215,1.95980472,0.223480508,0,14,14,14,0.021432739,1.960662948,0.214899592,0,13,13,13,0.031720851,1.246901162,0.445762285,0,15,15,15,0.00849157,1.238573305,0.412536867,0,14,14,14,0.015037518,1.239931282,0.394858681,0,13,13,13,0.059534758,3.138096107,0.110810928,0,15,15,15,0.050050349,3.134874849,0.108799069,0,14,14,14,0.051211368,3.135416995,0.105321738,0,13,13,13,0.035217102,1.965079058,0.247441548,0,15,15,15,0.017466215,1.95980472,0.22798733,0,14,14,14,0.02143276,1.960662951,0.214726176,0,13,13,13,0.031720851,1.246901162,0.433056224,0,15,15,15,0.00849157,1.238573305,0.412238597,0,14,14,14,0.015037528,1.239931283,0.392561512,0,13,13,13,0.059534758,3.138096107,0.114490036,0,15,15,15,0.050050349,3.134874849,0.113275835,0,14,14,14,0.051211368,3.135416995,0.108279061,0,13,13,13,0.035217103,1.965079058,0.23713307,0,15,15,15,0.017466215,1.95980472,0.227613465,0,14,14,14,0.021432739,1.960662948,0.216602635,0,13,13,13,0.031720851,1.246901162,0.435823406,0,15,15,15,0.00849157,1.238573305,0.415683417,0,14,14,14,0.015037518,1.239931282,0.394021151,0,13,13,13
2.98E-08,9.54E-07,3.05E-05,0.000976563,0.03125,32,32,0.00920663,0.906353917,2.768230865,0.332472436,32,32,32,0.004300449,0.898724877,4.217732725,0.180784613,32,32,1070,0.004300454,0.898724464,9.157676902,0.292795048,32,32,1350,0.008300303,0.372664887,2.516877137,0.448365053,32,32,32,0.00124441,0.360385901,11.91684396,0.568099349,32,32,1558,0.001244378,0.360385597,21.6083962,0.612776992,32,32,1869,0.008221579,0.161399461,6.278725914,1.406821915,32,32,32,0.000349641,0.127882196,18.83239275,1.160945348,32,32,1842,0.000349525,0.127882159,41.39487287,1.254032967,32,32,2397,0.009078587,0.978748715,1.797128038,0.219327369,32,32,32,0.004539374,0.953703319,4.126946747,0.288428952,32,32,647,0.00454644,0.953189733,8.362454999,0.464561947,32,32,733,0.008240765,0.433488803,2.571247759,0.717666304,32,32,32,0.001308102,0.393114998,10.43804959,1.438979378,32,32,931,0.001308224,0.392895352,18.86573032,1.477824275,32,32,1218,0.008185514,0.235177822,6.328539369,2.491742606,32,32,32,0.000404272,0.169179215,16.54435294,3.670450067,32,32,1250,0.000404264,0.16910571,33.51606024,3.643178155,32,32,1542,0.006008315,0.899210919,1.766090559,0.777099938,32,32,32,0.004313643,0.898714346,4.263803106,0.740494437,32,32,1070,0.004313406,0.898714332,9.061447998,1.255190103,32,32,1350,0.004563413,0.361669773,2.539574799,3.303683397,32,32,32,0.001247934,0.36038321,10.95485551,4.269392642,32,32,1558,0.001248064,0.360383215,20.64585457,5.067873143,32,32,1869,0.004463109,0.131489102,6.318638076,12.18620251,32,32,32,0.000349555,0.127882163,18.83771778,12.16127439,32,32,1842,0.000349525,0.127882159,41.69717971,21.79339168,32,32,2397,0.025320767,0.910158678,1.80742322,1.047730481,32,32,32,0.028565527,0.910890937,4.140408208,1.099167377,32,32,650,0.028024229,0.910698134,8.077164187,1.646598013,32,32,735,0.009124215,0.36839162,2.562484511,2.24878133,32,32,32,0.013348197,0.368835875,9.780191987,3.595535531,32,32,931,0.013190129,0.368769412,17.91357387,3.648811162,32,32,1220,0.004440797,0.146179744,6.351699147,10.11135378,32,32,32,0.00878834,0.145706714,16.55637018,10.46604675,32,32,1250,0.008692501,0.14563823,33.66362885,10.47706364,32,32,1549,0.004668989,0.906510585,1.818717901,0.293399184,32,32,32,0.003860208,0.917818279,4.194978571,0.213597781,32,32,816,0.00266214,0.384320185,2.529574123,0.567017324,32,32,32,0.001117901,0.370702267,10.91380486,0.746960509,32,32,1046,0.005104822,0.960965667,1.797739279,0.331235854,32,32,32,0.004226242,0.977779222,4.074901248,0.297183765,32,32,502,0.002727723,0.406820634,2.580328788,1.21092264,32,32,32,0.001266596,0.39624408,9.923766646,1.564128745,32,32,724,0.003151611,0.989180678,1.785289059,1.244301361,32,32,32,0.003512435,0.957733568,4.185501271,1.056316602,32,32,819,0.001422204,0.405048476,2.502548125,4.023551455,32,32,32,0.000984168,0.394907281,9.835016063,4.724429078,32,32,1046,0.031923583,1.0166633,1.785738416,1.437963776,32,32,32,0.004693181,1.014682951,4.084703489,1.377604085,32,32,503,0.015639365,0.403487177,2.554188343,3.145749597,32,32,32,0.002249425,0.401199784,9.038055426,4.890057708,32,32,726,0.021520792,2.088123805,1.693973361,32,59,59,0.006861047,0.899491725,12.06191755,32,95,95,0.021520792,2.088123805,1.78159862,32,59,59,0.015609345,0.910268679,6.582173299,32,39,39,0.019365224,2.153588785,2.460256032,32,102,102,0.005440063,0.971834878,8.59194933,32,120,120,0.019365224,2.153588785,2.58681727,32,102,102,0.02292632,0.973675283,6.677453562,32,87,87,0.021001039,2.087886797,1.479030402,31,48,48,0.02079714,2.087792247,1.645870304,30,54,54,0.020748034,2.087776299,2.085524604,29,77,77,0.005240725,0.898955778,5.205943581,31,62,62,0.004619524,0.898754231,6.038672377,30,79,79,0.004377633,0.89872099,7.623838761,29,104,104,0.00340424,0.361017497,11.96440519,31,74,74,0.002059676,0.360481883,16.13630269,30,108,108,0.001488325,0.360403397,16.85311812,29,115,115,0.021001039,2.087886797,1.523816908,31,48,48,0.02079714,2.087792247,1.680153289,30,54,54,0.020748034,2.087776299,2.167244489,29,77,77,0.016693935,0.909809445,4.15208449,31,45,45,0.020989634,0.90939205,5.199328461,30,65,65,0.020337325,0.909376466,4.46845557,29,50,50,0.005097012,0.368796862,9.16655914,31,51,51,0.009385897,0.367878716,11.84090917,30,76,76,0.0086895,0.367817643,10.40857767,29,63,63,0.021523322,2.089626395,1.166774548,0.091990063,31,31,31,0.020720622,2.087787576,1.153968776,0.098966688,30,30,30,0.020695247,2.087783307,1.137170944,0.096946023,29,29,29,0.007814134,0.906096537,3.371251325,0.189713482,31,31,31,0.00452969,0.898744568,3.250785171,0.202723226,30,30,30,0.004374679,0.89872071,3.187574727,0.201404564,29,29,29,0.006700005,0.371765513,6.639540861,0.433807367,31,31,31,0.001891314,0.360462209,6.513208098,0.464148933,30,30,30,0.00147976,0.360402708,6.443768198,0.452451891,29,29,29,0.021523322,2.089626395,1.194275372,0.089981955,31,31,31,0.020720622,2.087787576,1.210432108,0.100971938,30,30,30,0.020695247,2.087783307,1.179403878,0.097158576,29,29,29,0.007882659,0.980347695,3.338993041,0.224348274,31,31,31,0.004767799,0.951424708,3.28754675,0.258850505,30,30,30,0.004617568,0.952098578,3.192692826,0.302150873,29,29,29,0.006695339,0.433373095,6.675866468,0.852429321,31,31,31,0.001933151,0.389552654,6.584093516,0.872066326,30,30,30,0.001533273,0.390479799,6.382066196,0.956431401,29,29,29,0.021060572,2.08791292,1.144520052,0.251277898,31,31,31,0.020764596,2.087785103,1.152941739,0.295380953,30,30,30,0.020747025,2.087776129,1.139716689,0.303983429,29,29,29,0.005441188,0.899011616,3.35266423,0.874800432,31,31,31,0.00452969,0.898744568,3.228941017,1.166386743,30,30,30,0.004374682,0.89872071,3.16310485,1.107757017,29,29,29,0.003715887,0.361154248,6.660565899,3.602446915,31,31,31,0.001891314,0.360462207,6.492935474,5.240084176,30,30,30,0.00147976,0.360402706,6.39067072,4.596717702,29,29,29,0.021060572,2.08791292,1.196839748,0.253253091,31,31,31,0.020764596,2.087785103,1.214746937,0.298815826,30,30,30,0.020747025,2.087776129,1.165290983,0.303852305,29,29,29,0.016803717,0.909769051,3.360768967,1.049882459,31,31,31,0.021205064,0.909403198,3.241499949,1.31914617,30,30,30,0.020831413,0.909381783,3.180131807,1.186736711,29,29,29,0.005003839,0.368813058,6.647785751,2.426418716,31,31,31,0.009379004,0.367882674,6.482207812,3.190193341,30,30,30,0.008967216,0.367828697,6.425277161,2.97168274,29,29,29,0.021731801,2.088024578,0.606337788,0,31,31,31,0.0207231,2.087781292,0.612724837,0,30,30,30,0.020699256,2.087771393,0.604792286,0,29,29,29,0.008215707,0.899301159,1.724349629,0,31,31,31,0.00452969,0.898744568,1.675962267,0,30,30,30,0.004374682,0.89872071,1.644946155,0,29,29,29,0.007109399,0.361847668,3.459261696,0,31,31,31,0.001891314,0.360462207,3.428650597,0,30,30,30,0.00147976,0.360402706,3.322988365,0,29,29,29,0.021731801,2.088024578,0.627411204,0,31,31,31,0.0207231,2.087781292,0.630518211,0,30,30,30,0.020699256,2.087771393,0.605613334,0,29,29,29,0.008215707,0.899301159,1.69448785,0,31,31,31,0.00452969,0.898744568,1.660770686,0,30,30,30,0.004374682,0.89872071,1.651477268,0,29,29,29,0.007109399,0.361847668,3.449034807,0,31,31,31,0.001891314,0.360462207,3.386751601,0,30,30,30,0.00147976,0.360402706,3.322315396,0,29,29,29,0.021731801,2.088024578,0.61035091,0,31,31,31,0.0207231,2.087781292,0.606460119,0,30,30,30,0.020699256,2.087771393,0.605637394,0,29,29,29,0.008215707,0.899301159,1.71622288,0,31,31,31,0.00452969,0.898744568,1.690494654,0,30,30,30,0.004374682,0.89872071,1.621496447,0,29,29,29,0.007109399,0.361847668,3.459513847,0,31,31,31,0.001891314,0.360462207,3.391250169,0,30,30,30,0.00147976,0.360402706,3.302602059,0,29,29,29,0.021731801,2.088024578,0.624572931,0,31,31,31,0.0207231,2.087781292,0.63260663,0,30,30,30,0.020699256,2.087771393,0.623434838,0,29,29,29,0.008215707,0.899301159,1.714141604,0,31,31,31,0.00452969,0.898744568,1.678075616,0,30,30,30,0.004374682,0.89872071,1.641974889,0,29,29,29,0.007109399,0.361847668,3.471062499,0,31,31,31,0.001891314,0.360462207,3.397038003,0,30,30,30,0.00147976,0.360402706,3.335715428,0,29,29,29
9.31E-10,5.96E-08,3.81E-06,0.000244141,0.015625,64,64,0.004047694,0.299137712,17.54895085,1.707865821,64,64,64,0.000689653,0.295926353,39.29761926,1.490514375,64,64,3636,0.000689651,0.295926352,73.78579135,1.527375073,64,64,4549,0.003991445,0.07364932,25.65421323,4.297742212,64,64,64,9.91E-05,0.058848229,99.76988545,3.984163081,64,64,4670,9.91E-05,0.058848227,209.9880591,3.98479045,64,64,6482,0.003989901,0.052891628,49.55827657,9.302257358,64,64,64,1.67E-05,0.013038764,170.9467154,8.851216121,64,64,5629,1.66E-05,0.013038755,467.0449549,8.983141087,64,64,8520,0.004037533,0.302377844,17.44603765,2.036638617,64,64,64,0.000689605,0.29632284,36.33960145,2.0663695,64,64,2115,0.00068961,0.296320378,62.74074814,2.056595404,64,64,2377,0.003989373,0.074216532,26.23794674,6.107481977,64,64,64,9.91E-05,0.058848228,87.95332354,4.907163875,64,64,3209,9.91E-05,0.058848227,168.2003872,4.854487071,64,64,4109,0.003988736,0.045789035,50.24273137,13.70999297,64,64,64,1.67E-05,0.013038764,145.9928483,10.69452705,64,64,3975,1.66E-05,0.013038755,340.1733772,10.70521674,64,64,5193,0.002208639,0.296277054,17.32159112,9.089327844,64,64,64,0.000689652,0.295926352,39.88046145,9.749761485,64,64,3636,0.000689651,0.295926352,74.15159842,12.89248566,64,64,4549,0.002099734,0.060586647,26.0072537,40.0710904,64,64,64,9.91E-05,0.058848227,100.3269399,46.42888238,64,64,4670,9.91E-05,0.058848227,211.3309315,72.26735553,64,64,6482,0.002097804,0.019433982,50.46770846,91.37417622,64,64,64,1.66E-05,0.013038755,172.8468097,94.38452335,64,64,5629,1.66E-05,0.013038754,468.3437634,183.3656096,64,64,8520,0.001628934,0.296247875,17.5394167,11.07661747,64,64,64,0.001328764,0.295982563,36.18979025,12.73800227,64,64,2111,0.001314663,0.295981595,62.93352665,12.81409297,64,64,2376,0.002090301,0.060578049,26.20793384,30.79273859,64,64,64,9.91E-05,0.058848227,87.98563569,35.33471056,64,64,3209,9.91E-05,0.058848227,169.3902483,52.54149586,64,64,4109,0.002095116,0.019425997,50.56034557,80.36211107,64,64,64,1.66E-05,0.013038754,147.2357055,90.26921482,64,64,3975,1.66E-05,0.013038754,339.0659272,106.5901913,64,64,5193,0.000866161,0.298806099,17.47403033,1.652000093,64,64,64,0.000641809,0.300092816,37.60947768,1.641947633,64,64,2679,0.000590287,0.073687708,25.85113308,4.030169678,64,64,64,9.58E-05,0.060968323,89.11972725,4.05090494,64,64,3396,0.000882716,0.298221969,17.51708195,2.819926263,64,64,64,0.000659938,0.298284566,34.8220927,1.767145242,64,64,1534,0.00058747,0.068683161,26.20795534,5.576042244,64,64,64,9.95E-05,0.059778297,80.62683812,5.282108344,64,64,2370,0.000834816,0.311365202,17.49544827,10.88617204,64,64,64,0.000598693,0.304108827,37.41312345,10.65388047,64,64,2679,0.000655158,0.068158139,25.83734723,45.3441952,64,64,64,8.35E-05,0.066796038,89.40777565,44.86298604,64,64,3394,0.000956252,0.311248164,17.39434689,12.6529925,64,64,64,0.000656401,0.304218404,34.91231872,16.52303538,64,64,1534,0.000653144,0.06815739,26.22490254,33.90385326,64,64,64,8.39E-05,0.066320664,81.12521275,36.28804627,64,64,2369,0.007800405,1.266672466,11.44195743,64,94,94,0.002970212,0.296558484,76.98834159,64,106,106,0.007800405,1.266672466,11.93379606,64,94,94,0.002653734,0.296609817,81.33291206,64,114,114,0.006563698,1.291144337,20.28534155,64,215,215,0.00123259,0.308971597,82.78652331,64,206,206,0.006563698,1.291144337,21.32634097,64,215,215,0.001643999,0.307305271,76.62356809,64,188,188,0.007202075,1.26653078,11.89298388,63,99,99,0.007159852,1.266524385,15.29551062,62,138,138,0.007155659,1.266523716,13.8495649,61,119,119,0.000952558,0.295956747,55.62084466,63,125,125,0.000737503,0.295929267,76.76750178,62,189,189,0.00069096,0.295926418,57.48975735,61,131,131,0.000664305,0.059000805,116.4762279,63,143,143,0.000279569,0.058862882,176.8984731,62,240,240,0.000107834,0.058848559,130.6353418,61,162,162,0.007202075,1.26653078,12.14350004,63,99,99,0.007159852,1.266524385,15.76907327,62,138,138,0.007155659,1.266523716,14.36509509,61,119,119,0.000823588,0.296009835,50.48842516,63,109,109,0.001097025,0.295971497,63.99554233,62,149,149,0.000979695,0.295969057,46.76667772,61,97,97,0.000660492,0.058999431,99.7001814,63,117,117,0.000279602,0.058862885,130.1632626,62,163,163,0.000107833,0.058848559,100.9215834,61,117,117,0.007294063,1.266647734,9.168314073,0.375169443,63,63,63,0.007158683,1.266524283,9.242838696,0.381839075,62,62,62,0.007155584,1.266523714,9.259346853,0.308662596,61,61,61,0.001606772,0.29669202,35.46099823,1.742170511,63,63,63,0.000731877,0.295928979,34.98554862,1.776587198,62,62,62,0.00069093,0.295926417,34.7265374,1.583602925,61,61,61,0.001455043,0.062411153,66.36451081,4.14745902,63,63,63,0.000264384,0.058861437,66.14906835,4.093391969,62,62,62,0.00010764,0.058848554,65.67899941,3.829998318,61,61,61,0.007294063,1.266647734,9.4067295,0.370500644,63,63,63,0.007158683,1.266524283,9.5788542,0.378459901,62,62,62,0.007155584,1.266523714,9.623071507,0.308304905,61,61,61,0.001605004,0.29819372,35.30937829,2.241610235,63,63,63,0.000731869,0.296237443,34.83907589,2.277901036,62,62,62,0.000690894,0.296302564,34.76780476,2.042662762,61,61,61,0.00145458,0.062406443,66.479045,6.978821436,63,63,63,0.000264383,0.058861436,66.17868905,6.579353328,62,62,62,0.00010764,0.058848553,65.61069718,4.923958684,61,61,61,0.007219345,1.266533945,9.276099339,1.442680613,63,63,63,0.007158683,1.266524283,9.195671491,1.795606335,62,62,62,0.007155584,1.266523714,9.209405628,1.558692919,61,61,61,0.001042553,0.295969422,35.40274028,10.42130301,63,63,63,0.000731877,0.295928979,34.96132279,14.65293994,62,62,62,0.00069093,0.295926417,34.62366132,11.57939412,61,61,61,0.000787537,0.059064111,66.87015575,48.49071569,63,63,63,0.000264384,0.058861436,66.11861584,68.04310769,62,62,62,0.00010764,0.058848552,65.97885938,56.31121672,61,61,61,0.007219345,1.266533945,9.369994892,1.452191006,63,63,63,0.007158683,1.266524283,9.604506657,1.796613163,62,62,62,0.007155584,1.266523714,9.582879892,1.551688175,61,61,61,0.000857146,0.296022696,35.22038598,12.07132906,63,63,63,0.001083777,0.295971199,34.75870379,17.45744141,62,62,62,0.000992761,0.295969097,34.64120247,20.53746422,61,61,61,0.000783688,0.05906261,66.5202727,34.42556895,63,63,63,0.000264384,0.058861436,66.18453982,45.57288488,62,62,62,0.00010764,0.058848552,65.75860239,39.29316878,61,61,61,0.007308281,1.266543521,4.664391781,0,63,63,63,0.007158683,1.266524283,4.812706618,0,62,62,62,0.007155584,1.266523714,4.736268029,0,61,61,61,0.00167894,0.296010358,17.39707869,0,63,63,63,0.000731877,0.295928979,17.04166546,0,62,62,62,0.00069093,0.295926417,17.07924264,0,61,61,61,0.001533947,0.059269215,34.39226883,0,63,63,63,0.000264384,0.058861436,34.21188039,0,62,62,62,0.00010764,0.058848552,33.86360715,0,61,61,61,0.007308281,1.266543521,4.835140941,0,63,63,63,0.007158683,1.266524283,4.830276101,0,62,62,62,0.007155584,1.266523714,4.806462035,0,61,61,61,0.00167894,0.296010358,17.07359965,0,63,63,63,0.000731877,0.295928979,16.80548076,0,62,62,62,0.00069093,0.295926417,16.90729429,0,61,61,61,0.001533947,0.059269215,34.24998983,0,63,63,63,0.000264384,0.058861436,34.36977574,0,62,62,62,0.00010764,0.058848552,33.89690825,0,61,61,61,0.007308281,1.266543521,4.670717462,0,63,63,63,0.007158683,1.266524283,4.723809731,0,62,62,62,0.007155584,1.266523714,4.703405889,0,61,61,61,0.00167894,0.296010358,17.27029633,0,63,63,63,0.000731877,0.295928979,17.64356051,0,62,62,62,0.00069093,0.295926417,16.83318106,0,61,61,61,0.001533947,0.059269215,34.29040309,0,63,63,63,0.000264384,0.058861436,33.98369584,0,62,62,62,0.00010764,0.058848552,33.74669114,0,61,61,61,0.007308281,1.266543521,4.809692385,0,63,63,63,0.007158683,1.266524283,4.897975633,0,62,62,62,0.007155584,1.266523714,4.925200158,0,61,61,61,0.00167894,0.296010358,17.21775227,0,63,63,63,0.000731877,0.295928979,17.00636696,0,62,62,62,0.00069093,0.295926417,16.99280652,0,61,61,61,0.001533947,0.059269215,34.53749816,0,63,63,63,0.000264384,0.058861436,34.16609836,0,62,62,62,0.00010764,0.058848552,34.10626025,0,61,61,61


==> heat_conv_hard_SS_proj.csv <==
Lagrange2RadauIIA1L2projTrueL2err,Lagrange2RadauIIA1L2projTrueH1err,Lagrange2RadauIIA1L2projTrueSolverTime,Lagrange2RadauIIA1L2projTrueProjectorTime,Lagrange2RadauIIA1L2projTrueStepperSteps,Lagrange2RadauIIA1L2projTrueStepperNonlinearIts,Lagrange2RadauIIA1L2projTrueStepperLinearIts,Lagrange2RadauIIA2L2projTrueL2err,Lagrange2RadauIIA2L2projTrueH1err,Lagrange2RadauIIA2L2projTrueSolverTime,Lagrange2RadauIIA2L2projTrueProjectorTime,Lagrange2RadauIIA2L2projTrueStepperSteps,Lagrange2RadauIIA2L2projTrueStepperNonlinearIts,Lagrange2RadauIIA2L2projTrueStepperLinearIts,Lagrange2RadauIIA3L2projTrueL2err,Lagrange2RadauIIA3L2projTrueH1err,Lagrange2RadauIIA3L2projTrueSolverTime,Lagrange2RadauIIA3L2projTrueProjectorTime,Lagrange2RadauIIA3L2projTrueStepperSteps,Lagrange2RadauIIA3L2projTrueStepperNonlinearIts,Lagrange2RadauIIA3L2projTrueStepperLinearIts,Lagrange3RadauIIA1L2projTrueL2err,Lagrange3RadauIIA1L2projTrueH1err,Lagrange3RadauIIA1L2projTrueSolverTime,Lagrange3RadauIIA1L2projTrueProjectorTime,Lagrange3RadauIIA1L2projTrueStepperSteps,Lagrange3RadauIIA1L2projTrueStepperNonlinearIts,Lagrange3RadauIIA1L2projTrueStepperLinearIts,Lagrange3RadauIIA2L2projTrueL2err,Lagrange3RadauIIA2L2projTrueH1err,Lagrange3RadauIIA2L2projTrueSolverTime,Lagrange3RadauIIA2L2projTrueProjectorTime,Lagrange3RadauIIA2L2projTrueStepperSteps,Lagrange3RadauIIA2L2projTrueStepperNonlinearIts,Lagrange3RadauIIA2L2projTrueStepperLinearIts,Lagrange3RadauIIA3L2projTrueL2err,Lagrange3RadauIIA3L2projTrueH1err,Lagrange3RadauIIA3L2projTrueSolverTime,Lagrange3RadauIIA3L2projTrueProjectorTime,Lagrange3RadauIIA3L2projTrueStepperSteps,Lagrange3RadauIIA3L2projTrueStepperNonlinearIts,Lagrange3RadauIIA3L2projTrueStepperLinearIts,Lagrange4RadauIIA1L2projTrueL2err,Lagrange4RadauIIA1L2projTrueH1err,Lagrange4RadauIIA1L2projTrueSolverTime,Lagrange4RadauIIA1L2projTrueProjectorTime,Lagrange4RadauIIA1L2projTrueStepperSteps,Lagrange4RadauIIA1L2projTrueStepperNonlinearIts,Lagrange4RadauIIA1L2projTrueStepperLinearIts,Lagrange4RadauIIA2L2projTrueL2err,Lagrange4RadauIIA2L2projTrueH1err,Lagrange4RadauIIA2L2projTrueSolverTime,Lagrange4RadauIIA2L2projTrueProjectorTime,Lagrange4RadauIIA2L2projTrueStepperSteps,Lagrange4RadauIIA2L2projTrueStepperNonlinearIts,Lagrange4RadauIIA2L2projTrueStepperLinearIts,Lagrange4RadauIIA3L2projTrueL2err,Lagrange4RadauIIA3L2projTrueH1err,Lagrange4RadauIIA3L2projTrueSolverTime,Lagrange4RadauIIA3L2projTrueProjectorTime,Lagrange4RadauIIA3L2projTrueStepperSteps,Lagrange4RadauIIA3L2projTrueStepperNonlinearIts,Lagrange4RadauIIA3L2projTrueStepperLinearIts,Bernstein2RadauIIA1L2projTrueL2err,Bernstein2RadauIIA1L2projTrueH1err,Bernstein2RadauIIA1L2projTrueSolverTime,Bernstein2RadauIIA1L2projTrueProjectorTime,Bernstein2RadauIIA1L2projTrueStepperSteps,Bernstein2RadauIIA1L2projTrueStepperNonlinearIts,Bernstein2RadauIIA1L2projTrueStepperLinearIts,Bernstein2RadauIIA2L2projTrueL2err,Bernstein2RadauIIA2L2projTrueH1err,Bernstein2RadauIIA2L2projTrueSolverTime,Bernstein2RadauIIA2L2projTrueProjectorTime,Bernstein2RadauIIA2L2projTrueStepperSteps,Bernstein2RadauIIA2L2projTrueStepperNonlinearIts,Bernstein2RadauIIA2L2projTrueStepperLinearIts,Bernstein2RadauIIA3L2projTrueL2err,Bernstein2RadauIIA3L2projTrueH1err,Bernstein2RadauIIA3L2projTrueSolverTime,Bernstein2RadauIIA3L2projTrueProjectorTime,Bernstein2RadauIIA3L2projTrueStepperSteps,Bernstein2RadauIIA3L2projTrueStepperNonlinearIts,Bernstein2RadauIIA3L2projTrueStepperLinearIts,Bernstein3RadauIIA1L2projTrueL2err,Bernstein3RadauIIA1L2projTrueH1err,Bernstein3RadauIIA1L2projTrueSolverTime,Bernstein3RadauIIA1L2projTrueProjectorTime,Bernstein3RadauIIA1L2projTrueStepperSteps,Bernstein3RadauIIA1L2projTrueStepperNonlinearIts,Bernstein3RadauIIA1L2projTrueStepperLinearIts,Bernstein3RadauIIA2L2projTrueL2err,Bernstein3RadauIIA2L2projTrueH1err,Bernstein3RadauIIA2L2projTrueSolverTime,Bernstein3RadauIIA2L2projTrueProjectorTime,Bernstein3RadauIIA2L2projTrueStepperSteps,Bernstein3RadauIIA2L2projTrueStepperNonlinearIts,Bernstein3RadauIIA2L2projTrueStepperLinearIts,Bernstein3RadauIIA3L2projTrueL2err,Bernstein3RadauIIA3L2projTrueH1err,Bernstein3RadauIIA3L2projTrueSolverTime,Bernstein3RadauIIA3L2projTrueProjectorTime,Bernstein3RadauIIA3L2projTrueStepperSteps,Bernstein3RadauIIA3L2projTrueStepperNonlinearIts,Bernstein3RadauIIA3L2projTrueStepperLinearIts,Bernstein4RadauIIA1L2projTrueL2err,Bernstein4RadauIIA1L2projTrueH1err,Bernstein4RadauIIA1L2projTrueSolverTime,Bernstein4RadauIIA1L2projTrueProjectorTime,Bernstein4RadauIIA1L2projTrueStepperSteps,Bernstein4RadauIIA1L2projTrueStepperNonlinearIts,Bernstein4RadauIIA1L2projTrueStepperLinearIts,Bernstein4RadauIIA2L2projTrueL2err,Bernstein4RadauIIA2L2projTrueH1err,Bernstein4RadauIIA2L2projTrueSolverTime,Bernstein4RadauIIA2L2projTrueProjectorTime,Bernstein4RadauIIA2L2projTrueStepperSteps,Bernstein4RadauIIA2L2projTrueStepperNonlinearIts,Bernstein4RadauIIA2L2projTrueStepperLinearIts,Bernstein4RadauIIA3L2projTrueL2err,Bernstein4RadauIIA3L2projTrueH1err,Bernstein4RadauIIA3L2projTrueSolverTime,Bernstein4RadauIIA3L2projTrueProjectorTime,Bernstein4RadauIIA3L2projTrueStepperSteps,Bernstein4RadauIIA3L2projTrueStepperNonlinearIts,Bernstein4RadauIIA3L2projTrueStepperLinearIts,Lagrange2RadauIIA1H1projTrueL2err,Lagrange2RadauIIA1H1projTrueH1err,Lagrange2RadauIIA1H1projTrueSolverTime,Lagrange2RadauIIA1H1projTrueProjectorTime,Lagrange2RadauIIA1H1projTrueStepperSteps,Lagrange2RadauIIA1H1projTrueStepperNonlinearIts,Lagrange2RadauIIA1H1projTrueStepperLinearIts,Lagrange2RadauIIA2H1projTrueL2err,Lagrange2RadauIIA2H1projTrueH1err,Lagrange2RadauIIA2H1projTrueSolverTime,Lagrange2RadauIIA2H1projTrueProjectorTime,Lagrange2RadauIIA2H1projTrueStepperSteps,Lagrange2RadauIIA2H1projTrueStepperNonlinearIts,Lagrange2RadauIIA2H1projTrueStepperLinearIts,Lagrange2RadauIIA3H1projTrueL2err,Lagrange2RadauIIA3H1projTrueH1err,Lagrange2RadauIIA3H1projTrueSolverTime,Lagrange2RadauIIA3H1projTrueProjectorTime,Lagrange2RadauIIA3H1projTrueStepperSteps,Lagrange2RadauIIA3H1projTrueStepperNonlinearIts,Lagrange2RadauIIA3H1projTrueStepperLinearIts,Lagrange3RadauIIA1H1projTrueL2err,Lagrange3RadauIIA1H1projTrueH1err,Lagrange3RadauIIA1H1projTrueSolverTime,Lagrange3RadauIIA1H1projTrueProjectorTime,Lagrange3RadauIIA1H1projTrueStepperSteps,Lagrange3RadauIIA1H1projTrueStepperNonlinearIts,Lagrange3RadauIIA1H1projTrueStepperLinearIts,Lagrange3RadauIIA2H1projTrueL2err,Lagrange3RadauIIA2H1projTrueH1err,Lagrange3RadauIIA2H1projTrueSolverTime,Lagrange3RadauIIA2H1projTrueProjectorTime,Lagrange3RadauIIA2H1projTrueStepperSteps,Lagrange3RadauIIA2H1projTrueStepperNonlinearIts,Lagrange3RadauIIA2H1projTrueStepperLinearIts,Lagrange3RadauIIA3H1projTrueL2err,Lagrange3RadauIIA3H1projTrueH1err,Lagrange3RadauIIA3H1projTrueSolverTime,Lagrange3RadauIIA3H1projTrueProjectorTime,Lagrange3RadauIIA3H1projTrueStepperSteps,Lagrange3RadauIIA3H1projTrueStepperNonlinearIts,Lagrange3RadauIIA3H1projTrueStepperLinearIts,Lagrange4RadauIIA1H1projTrueL2err,Lagrange4RadauIIA1H1projTrueH1err,Lagrange4RadauIIA1H1projTrueSolverTime,Lagrange4RadauIIA1H1projTrueProjectorTime,Lagrange4RadauIIA1H1projTrueStepperSteps,Lagrange4RadauIIA1H1projTrueStepperNonlinearIts,Lagrange4RadauIIA1H1projTrueStepperLinearIts,Lagrange4RadauIIA2H1projTrueL2err,Lagrange4RadauIIA2H1projTrueH1err,Lagrange4RadauIIA2H1projTrueSolverTime,Lagrange4RadauIIA2H1projTrueProjectorTime,Lagrange4RadauIIA2H1projTrueStepperSteps,Lagrange4RadauIIA2H1projTrueStepperNonlinearIts,Lagrange4RadauIIA2H1projTrueStepperLinearIts,Lagrange4RadauIIA3H1projTrueL2err,Lagrange4RadauIIA3H1projTrueH1err,Lagrange4RadauIIA3H1projTrueSolverTime,Lagrange4RadauIIA3H1projTrueProjectorTime,Lagrange4RadauIIA3H1projTrueStepperSteps,Lagrange4RadauIIA3H1projTrueStepperNonlinearIts,Lagrange4RadauIIA3H1projTrueStepperLinearIts,Bernstein2RadauIIA1H1projTrueL2err,Bernstein2RadauIIA1H1projTrueH1err,Bernstein2RadauIIA1H1projTrueSolverTime,Bernstein2RadauIIA1H1projTrueProjectorTime,Bernstein2RadauIIA1H1projTrueStepperSteps,Bernstein2RadauIIA1H1projTrueStepperNonlinearIts,Bernstein2RadauIIA1H1projTrueStepperLinearIts,Bernstein2RadauIIA2H1projTrueL2err,Bernstein2RadauIIA2H1projTrueH1err,Bernstein2RadauIIA2H1projTrueSolverTime,Bernstein2RadauIIA2H1projTrueProjectorTime,Bernstein2RadauIIA2H1projTrueStepperSteps,Bernstein2RadauIIA2H1projTrueStepperNonlinearIts,Bernstein2RadauIIA2H1projTrueStepperLinearIts,Bernstein2RadauIIA3H1projTrueL2err,Bernstein2RadauIIA3H1projTrueH1err,Bernstein2RadauIIA3H1projTrueSolverTime,Bernstein2RadauIIA3H1projTrueProjectorTime,Bernstein2RadauIIA3H1projTrueStepperSteps,Bernstein2RadauIIA3H1projTrueStepperNonlinearIts,Bernstein2RadauIIA3H1projTrueStepperLinearIts,Bernstein3RadauIIA1H1projTrueL2err,Bernstein3RadauIIA1H1projTrueH1err,Bernstein3RadauIIA1H1projTrueSolverTime,Bernstein3RadauIIA1H1projTrueProjectorTime,Bernstein3RadauIIA1H1projTrueStepperSteps,Bernstein3RadauIIA1H1projTrueStepperNonlinearIts,Bernstein3RadauIIA1H1projTrueStepperLinearIts,Bernstein3RadauIIA2H1projTrueL2err,Bernstein3RadauIIA2H1projTrueH1err,Bernstein3RadauIIA2H1projTrueSolverTime,Bernstein3RadauIIA2H1projTrueProjectorTime,Bernstein3RadauIIA2H1projTrueStepperSteps,Bernstein3RadauIIA2H1projTrueStepperNonlinearIts,Bernstein3RadauIIA2H1projTrueStepperLinearIts,Bernstein3RadauIIA3H1projTrueL2err,Bernstein3RadauIIA3H1projTrueH1err,Bernstein3RadauIIA3H1projTrueSolverTime,Bernstein3RadauIIA3H1projTrueProjectorTime,Bernstein3RadauIIA3H1projTrueStepperSteps,Bernstein3RadauIIA3H1projTrueStepperNonlinearIts,Bernstein3RadauIIA3H1projTrueStepperLinearIts,Bernstein4RadauIIA1H1projTrueL2err,Bernstein4RadauIIA1H1projTrueH1err,Bernstein4RadauIIA1H1projTrueSolverTime,Bernstein4RadauIIA1H1projTrueProjectorTime,Bernstein4RadauIIA1H1projTrueStepperSteps,Bernstein4RadauIIA1H1projTrueStepperNonlinearIts,Bernstein4RadauIIA1H1projTrueStepperLinearIts,Bernstein4RadauIIA2H1projTrueL2err,Bernstein4RadauIIA2H1projTrueH1err,Bernstein4RadauIIA2H1projTrueSolverTime,Bernstein4RadauIIA2H1projTrueProjectorTime,Bernstein4RadauIIA2H1projTrueStepperSteps,Bernstein4RadauIIA2H1projTrueStepperNonlinearIts,Bernstein4RadauIIA2H1projTrueStepperLinearIts,Bernstein4RadauIIA3H1projTrueL2err,Bernstein4RadauIIA3H1projTrueH1err,Bernstein4RadauIIA3H1projTrueSolverTime,Bernstein4RadauIIA3H1projTrueProjectorTime,Bernstein4RadauIIA3H1projTrueStepperSteps,Bernstein4RadauIIA3H1projTrueStepperNonlinearIts,Bernstein4RadauIIA3H1projTrueStepperLinearIts,Lagrange2GaussLegendre1L2projTrueL2err,Lagrange2GaussLegendre1L2projTrueH1err,Lagrange2GaussLegendre1L2projTrueSolverTime,Lagrange2GaussLegendre1L2projTrueProjectorTime,Lagrange2GaussLegendre1L2projTrueStepperSteps,Lagrange2GaussLegendre1L2projTrueStepperNonlinearIts,Lagrange2GaussLegendre1L2projTrueStepperLinearIts,Lagrange2GaussLegendre2L2projTrueL2err,Lagrange2GaussLegendre2L2projTrueH1err,Lagrange2GaussLegendre2L2projTrueSolverTime,Lagrange2GaussLegendre2L2projTrueProjectorTime,Lagrange2GaussLegendre2L2projTrueStepperSteps,Lagrange2GaussLegendre2L2projTrueStepperNonlinearIts,Lagrange2GaussLegendre2L2projTrueStepperLinearIts,Lagrange3GaussLegendre1L2projTrueL2err,Lagrange3GaussLegendre1L2projTrueH1err,Lagrange3GaussLegendre1L2projTrueSolverTime,Lagrange3GaussLegendre1L2projTrueProjectorTime,Lagrange3GaussLegendre1L2projTrueStepperSteps,Lagrange3GaussLegendre1L2projTrueStepperNonlinearIts,Lagrange3GaussLegendre1L2projTrueStepperLinearIts,Lagrange3GaussLegendre2L2projTrueL2err,Lagrange3GaussLegendre2L2projTrueH1err,Lagrange3GaussLegendre2L2projTrueSolverTime,Lagrange3GaussLegendre2L2projTrueProjectorTime,Lagrange3GaussLegendre2L2projTrueStepperSteps,Lagrange3GaussLegendre2L2projTrueStepperNonlinearIts,Lagrange3GaussLegendre2L2projTrueStepperLinearIts,Bernstein2GaussLegendre1L2projTrueL2err,Bernstein2GaussLegendre1L2projTrueH1err,Bernstein2GaussLegendre1L2projTrueSolverTime,Bernstein2GaussLegendre1L2projTrueProjectorTime,Bernstein2GaussLegendre1L2projTrueStepperSteps,Bernstein2GaussLegendre1L2projTrueStepperNonlinearIts,Bernstein2GaussLegendre1L2projTrueStepperLinearIts,Bernstein2GaussLegendre2L2projTrueL2err,Bernstein2GaussLegendre2L2projTrueH1err,Bernstein2GaussLegendre2L2projTrueSolverTime,Bernstein2GaussLegendre2L2projTrueProjectorTime,Bernstein2GaussLegendre2L2projTrueStepperSteps,Bernstein2GaussLegendre2L2projTrueStepperNonlinearIts,Bernstein2GaussLegendre2L2projTrueStepperLinearIts,Bernstein3GaussLegendre1L2projTrueL2err,Bernstein3GaussLegendre1L2projTrueH1err,Bernstein3GaussLegendre1L2projTrueSolverTime,Bernstein3GaussLegendre1L2projTrueProjectorTime,Bernstein3GaussLegendre1L2projTrueStepperSteps,Bernstein3GaussLegendre1L2projTrueStepperNonlinearIts,Bernstein3GaussLegendre1L2projTrueStepperLinearIts,Bernstein3GaussLegendre2L2projTrueL2err,Bernstein3GaussLegendre2L2projTrueH1err,Bernstein3GaussLegendre2L2projTrueSolverTime,Bernstein3GaussLegendre2L2projTrueProjectorTime,Bernstein3GaussLegendre2L2projTrueStepperSteps,Bernstein3GaussLegendre2L2projTrueStepperNonlinearIts,Bernstein3GaussLegendre2L2projTrueStepperLinearIts,Lagrange2GaussLegendre1H1projTrueL2err,Lagrange2GaussLegendre1H1projTrueH1err,Lagrange2GaussLegendre1H1projTrueSolverTime,Lagrange2GaussLegendre1H1projTrueProjectorTime,Lagrange2GaussLegendre1H1projTrueStepperSteps,Lagrange2GaussLegendre1H1projTrueStepperNonlinearIts,Lagrange2GaussLegendre1H1projTrueStepperLinearIts,Lagrange2GaussLegendre2H1projTrueL2err,Lagrange2GaussLegendre2H1projTrueH1err,Lagrange2GaussLegendre2H1projTrueSolverTime,Lagrange2GaussLegendre2H1projTrueProjectorTime,Lagrange2GaussLegendre2H1projTrueStepperSteps,Lagrange2GaussLegendre2H1projTrueStepperNonlinearIts,Lagrange2GaussLegendre2H1projTrueStepperLinearIts,Lagrange3GaussLegendre1H1projTrueL2err,Lagrange3GaussLegendre1H1projTrueH1err,Lagrange3GaussLegendre1H1projTrueSolverTime,Lagrange3GaussLegendre1H1projTrueProjectorTime,Lagrange3GaussLegendre1H1projTrueStepperSteps,Lagrange3GaussLegendre1H1projTrueStepperNonlinearIts,Lagrange3GaussLegendre1H1projTrueStepperLinearIts,Lagrange3GaussLegendre2H1projTrueL2err,Lagrange3GaussLegendre2H1projTrueH1err,Lagrange3GaussLegendre2H1projTrueSolverTime,Lagrange3GaussLegendre2H1projTrueProjectorTime,Lagrange3GaussLegendre2H1projTrueStepperSteps,Lagrange3GaussLegendre2H1projTrueStepperNonlinearIts,Lagrange3GaussLegendre2H1projTrueStepperLinearIts,Bernstein2GaussLegendre1H1projTrueL2err,Bernstein2GaussLegendre1H1projTrueH1err,Bernstein2GaussLegendre1H1projTrueSolverTime,Bernstein2GaussLegendre1H1projTrueProjectorTime,Bernstein2GaussLegendre1H1projTrueStepperSteps,Bernstein2GaussLegendre1H1projTrueStepperNonlinearIts,Bernstein2GaussLegendre1H1projTrueStepperLinearIts,Bernstein2GaussLegendre2H1projTrueL2err,Bernstein2GaussLegendre2H1projTrueH1err,Bernstein2GaussLegendre2H1projTrueSolverTime,Bernstein2GaussLegendre2H1projTrueProjectorTime,Bernstein2GaussLegendre2H1projTrueStepperSteps,Bernstein2GaussLegendre2H1projTrueStepperNonlinearIts,Bernstein2GaussLegendre2H1projTrueStepperLinearIts,Bernstein3GaussLegendre1H1projTrueL2err,Bernstein3GaussLegendre1H1projTrueH1err,Bernstein3GaussLegendre1H1projTrueSolverTime,Bernstein3GaussLegendre1H1projTrueProjectorTime,Bernstein3GaussLegendre1H1projTrueStepperSteps,Bernstein3GaussLegendre1H1projTrueStepperNonlinearIts,Bernstein3GaussLegendre1H1projTrueStepperLinearIts,Bernstein3GaussLegendre2H1projTrueL2err,Bernstein3GaussLegendre2H1projTrueH1err,Bernstein3GaussLegendre2H1projTrueSolverTime,Bernstein3GaussLegendre2H1projTrueProjectorTime,Bernstein3GaussLegendre2H1projTrueStepperSteps,Bernstein3GaussLegendre2H1projTrueStepperNonlinearIts,Bernstein3GaussLegendre2H1projTrueStepperLinearIts,Lagrange1RadauIIA1monoTrueL2err,Lagrange1RadauIIA1monoTrueH1err,Lagrange1RadauIIA1monoTruesolvertime,Lagrange1RadauIIA1monoTruesteps,Lagrange1RadauIIA1monoTruenonlinearits,Lagrange1RadauIIA1monoTruelinearits,Lagrange2RadauIIA1monoTrueL2err,Lagrange2RadauIIA1monoTrueH1err,Lagrange2RadauIIA1monoTruesolvertime,Lagrange2RadauIIA1monoTruesteps,Lagrange2RadauIIA1monoTruenonlinearits,Lagrange2RadauIIA1monoTruelinearits,Bernstein1RadauIIA1monoTrueL2err,Bernstein1RadauIIA1monoTrueH1err,Bernstein1RadauIIA1monoTruesolvertime,Bernstein1RadauIIA1monoTruesteps,Bernstein1RadauIIA1monoTruenonlinearits,Bernstein1RadauIIA1monoTruelinearits,Bernstein2RadauIIA1monoTrueL2err,Bernstein2RadauIIA1monoTrueH1err,Bernstein2RadauIIA1monoTruesolvertime,Bernstein2RadauIIA1monoTruesteps,Bernstein2RadauIIA1monoTruenonlinearits,Bernstein2RadauIIA1monoTruelinearits,Lagrange1GaussLegendre1monoTrueL2err,Lagrange1GaussLegendre1monoTrueH1err,Lagrange1GaussLegendre1monoTruesolvertime,Lagrange1GaussLegendre1monoTruesteps,Lagrange1GaussLegendre1monoTruenonlinearits,Lagrange1GaussLegendre1monoTruelinearits,Lagrange2GaussLegendre1monoTrueL2err,Lagrange2GaussLegendre1monoTrueH1err,Lagrange2GaussLegendre1monoTruesolvertime,Lagrange2GaussLegendre1monoTruesteps,Lagrange2GaussLegendre1monoTruenonlinearits,Lagrange2GaussLegendre1monoTruelinearits,Bernstein1GaussLegendre1monoTrueL2err,Bernstein1GaussLegendre1monoTrueH1err,Bernstein1GaussLegendre1monoTruesolvertime,Bernstein1GaussLegendre1monoTruesteps,Bernstein1GaussLegendre1monoTruenonlinearits,Bernstein1GaussLegendre1monoTruelinearits,Bernstein2GaussLegendre1monoTrueL2err,Bernstein2GaussLegendre1monoTrueH1err,Bernstein2GaussLegendre1monoTruesolvertime,Bernstein2GaussLegendre1monoTruesteps,Bernstein2GaussLegendre1monoTruenonlinearits,Bernstein2GaussLegendre1monoTruelinearits
0.1532149753833949,4.181531086828939,1.3589750889805146,0.013678029004950076,2,2,2,0.1470221875378889,4.1773616178980175,3.786457463982515,0.0130637550028041,2,2,10,0.18678776810721767,4.209832049878949,4.976749802008271,0.012789334054104984,2,2,12,0.15783784540070728,4.139971758592906,1.7010752669884823,0.014886928023770452,2,2,2,0.14701975818606633,4.134297546481127,3.743347037991043,0.014107527968008071,2,2,14,0.2033674653365534,4.173674725026421,5.491555246000644,0.013026164029724896,2,2,16,0.1799417083460318,3.9883612881762933,1.8971216250211,0.014945854025427252,2,2,2,0.15929130121506302,3.974270185687376,4.216900718049146,0.014156584977172315,2,2,14,0.23928203163576767,4.042226344507476,6.257080330979079,0.013356740935705602,2,2,18,0.15321497540740292,4.18153108686586,1.5984062569914386,0.016433616052381694,2,2,2,0.14701966781941114,4.177357839283854,3.523086136963684,0.013888907036744058,2,2,10,0.18678672707209976,4.209830648906951,5.118399098049849,0.01301511499332264,2,2,14,0.1578680288602154,4.139995327038063,1.7725491129676811,0.017088955035433173,2,2,2,0.14704269715566895,4.134319415274673,3.841898439975921,0.01491754298331216,2,2,13,0.20336881850330515,4.173674944483614,5.617040370008908,0.013255640980787575,2,2,15,0.18000588639009085,3.988421835881059,1.9751627029618248,0.015271443000528961,2,2,2,0.15935953281176127,3.9743354610365462,4.336790899978951,0.014672776043880731,2,2,15,0.23927927393602585,4.042220375309033,6.428841401007958,0.013251935015432537,2,2,18,0.15321497538285397,4.18153108682829,0.033428727998398244,0.022316717018838972,2,2,2,0.1470221875374628,4.177361617897455,0.24693965807091445,0.022611547959968448,2,2,10,0.18679068106553876,4.209835747517861,0.4035129579715431,0.022168263036292046,2,2,12,0.1578378452873821,4.139971758422951,0.036676955001894385,0.02543224097462371,2,2,2,0.14844251508931713,4.13596571581612,0.2519242039998062,0.02502071001799777,2,2,14,0.20339067043449738,4.173697562165207,0.41292608401272446,0.025466952938586473,2,2,16,0.17994170834938208,3.9883612881929875,0.039488945971243083,0.028011051996145397,2,2,2,0.15929130120011673,3.974270185698922,0.25720873003592715,0.025813921936787665,2,2,14,0.2392903600577523,4.042235082038998,0.4230864249984734,0.02632319601252675,2,2,18,0.153214975383683,4.18153108682933,0.03612853295635432,0.024406622047536075,2,2,2,0.14701966786815424,4.177357839372269,0.24759206105954945,0.022343799006193876,2,2,10,0.18678823097969816,4.209832255958437,0.40409462800016627,0.02277930499985814,2,2,14,0.15786802886113205,4.139995327038661,0.03683960100170225,0.025813689979258925,2,2,2,0.14845503318982228,4.135976069826326,0.2504415190196596,0.023442876001354307,2,2,13,0.20338266575837635,4.173689005133332,0.4226577329682186,0.02374205697560683,2,2,15,0.1800058864387823,3.9884218360390165,0.039853561960626394,0.027652710035908967,2,2,2,0.1593595326710968,3.974335460496378,0.25762356602353975,0.02431959699606523,2,2,15,0.2392792739364683,4.042220375314503,0.4217879539937712,0.024184463021811098,2,2,18,0.19471511711274664,4.2238093508000585,0.03568620694568381,0.01339213497703895,2,2,2,0.3299212210621622,4.582217816281568,0.2396585089736618,0.013397179020103067,2,2,10,0.19563179019083712,4.420223303373087,0.03687627904582769,0.01488415600033477,2,2,2,0.37887983559860633,4.841815738023627,0.2439782590372488,0.013633782975375652,2,2,12,0.19773891032001703,4.2247453837366935,0.034415494999848306,0.013802676985505968,2,2,2,0.33304862167434063,4.636883230705453,0.23871912504546344,0.012717386009171605,2,2,10,0.1955808912254437,4.238534696844528,0.03672475699568167,0.014494172006379813,2,2,2,0.3783282400253191,4.834990815267538,0.24391644302522764,0.012869453988969326,2,2,12,0.182098347888722,4.2277013064796005,0.03585917700547725,0.022366829973179847,2,2,2,0.1402920702867376,4.191856571222492,0.23904337699059397,0.02235406299587339,2,2,10,0.1659617447095548,4.631815178919308,0.036986326973419636,0.02486775699071586,2,2,2,0.1553055334912159,4.626990851562923,0.244395453017205,0.02574428601656109,2,2,12,0.18514331500917006,4.224677778548941,0.034684120037127286,0.02350865601329133,2,2,2,0.14023809367436663,4.188362314034772,0.23937539500184357,0.022621967073064297,2,2,10,0.15285963107734873,4.395804339035682,0.03647278097923845,0.02386165305506438,2,2,2,0.16470440842657125,4.31850138187801,0.2432135350536555,0.02413036796497181,2,2,12,0.22640652069480074,4.472388754646534,0.03881034499499947,2,2,2,0.15321497538342976,4.181531086828938,1.456126372970175,2,2,2,0.22640652069480066,4.472388754646533,1.244972690998111,2,2,2,0.15321497538342962,4.181531086828938,1.481784974981565,2,2,2,0.22486094797465386,4.469475611111255,1.2732759939390235,2,2,2,0.18280016059913504,4.227436874767661,1.5352743190014735,2,3,3,0.2248609479746538,4.469475611111255,1.2968355750199407,2,2,2,0.18618205421926354,4.225121087972024,1.5706063319812529,2,3,3
0.1167058219154061,4.029015042301237,0.054957496002316475,0.02460490894736722,4,4,4,0.10620525857388216,4.006529566057045,0.2590917299967259,0.017721717013046145,4,4,32,0.10609222388874502,4.004469940078484,0.4221676219603978,0.01788255199790001,4,4,38,0.08985483719477465,3.6362327975566915,0.04109071893617511,0.019324019027408212,4,4,4,0.06990650784222717,3.5592645645173215,0.26999231800436974,0.01870054501341656,4,4,39,0.06863976945694915,3.5520438128309406,0.44431411498226225,0.0182038780185394,4,4,48,0.08330483279915588,3.548907405010171,0.04677292495034635,0.019901585998013616,4,4,4,0.05946431546340582,3.442391813879836,0.2817512000328861,0.02070414205081761,4,4,47,0.057526155701935054,3.4281198583613834,0.46516712999437004,0.021246977034024894,4,4,60,0.11670330908552567,4.029009994995594,0.04066625394625589,0.01862110703950748,4,4,4,0.10620547529841129,4.006529103182755,0.26024413405684754,0.01800068188458681,4,4,26,0.10609232151321729,4.004469860669625,0.42490478698164225,0.01866542105562985,4,4,32,0.10445997307176147,3.978380628761337,0.042764208978042006,0.019669817993417382,4,4,4,0.08795859566774385,3.8915413740022795,0.2709464990766719,0.02161365799838677,4,4,32,0.08686938202633661,3.8746450879994945,0.44698196096578613,0.022541884041856974,4,4,40,0.09656817556952914,3.8762264299297304,0.04897246399195865,0.024749279080424458,4,4,4,0.07597024017009524,3.7482187949267107,0.28176137601258233,0.023246204014867544,4,4,38,0.07416033887153214,3.7241714212860058,0.46870482701342553,0.02423191099660471,4,4,48,0.11249570329105697,4.002374434575059,0.036061406950466335,0.02757093997206539,4,4,4,0.1118482524298422,3.996505618568846,0.2595457910792902,0.02985537698259577,4,4,32,0.11296649326269331,3.9964213503717065,0.4269175960216671,0.031417794059962034,4,4,38,0.0733370523206594,3.537566157702468,0.04260677698766813,0.03443646203959361,4,4,4,0.06893351842555906,3.530703324944816,0.2720726520055905,0.03508873097598553,4,4,39,0.06930839478442674,3.530401360218023,0.44911359902471304,0.03960745589574799,4,4,48,0.06227803199676075,3.344056916538667,0.047731731086969376,0.04299497092142701,4,4,4,0.0649067596398681,3.3363065110840866,0.281419112929143,0.0428596879937686,4,4,47,0.06701514977260438,3.3358161390172842,0.46918265998829156,0.050159860984422266,4,4,60,0.11249553530844526,4.002374084710485,0.04033556202193722,0.030188217002432793,4,4,4,0.11184827778300307,3.9965056108773123,0.2604762130067684,0.03353215800598264,4,4,26,0.11296655735015809,3.9964214229700294,0.42488465597853065,0.03105887398123741,4,4,32,0.12604501045604843,3.65688803480499,0.04270099592395127,0.037437720980960876,4,4,4,0.13935111867733516,3.650706926056517,0.2709347080090083,0.035182219988200814,4,4,33,0.14511206197812573,3.650143872420281,0.4530120069975965,0.03637176100164652,4,4,40,0.10007235944094853,3.470438219243713,0.04857432103017345,0.041632206994108856,4,4,4,0.11464391914378637,3.4630818294263483,0.28202108398545533,0.044272161030676216,4,4,37,0.12165113138898462,3.4620935303062805,0.48030301299877465,0.045240786916110665,4,4,48,0.2687625054680949,4.904156843010944,0.039644625037908554,0.018781328108161688,4,4,4,0.10405467326839783,4.093849360677031,0.25377792393555865,0.017887632071506232,4,4,28,0.27196068845231186,5.395322877658209,0.04285354999592528,0.019998916948679835,4,4,4,0.07341083977846144,3.6713989513993663,0.26454163604648784,0.019275421975180507,4,4,36,0.26967102801971254,4.900206451921606,0.040080518927425146,0.020040066970977932,4,4,4,0.10689263854237373,4.048909174513347,0.25228370900731534,0.018285384983755648,4,4,24,0.27706782778599987,5.678087000201195,0.04281165805878118,0.021673658047802746,4,4,4,0.09157531581005231,4.013404923068148,0.26542096404591575,0.021686693013180047,4,4,28,0.0972569548974166,4.307011008064431,0.03968970995629206,0.03203441808000207,4,4,4,0.09979335843246655,4.242902405183989,0.25517511600628495,0.032227865944150835,4,4,28,0.07108439509268849,3.6855432384533784,0.04262690298492089,0.03884429100435227,4,4,4,0.06482359865491574,3.6809599249754537,0.2648617680533789,0.03807373408926651,4,4,35,0.10012165702570872,4.087427946053566,0.04068616696167737,0.03278647194383666,4,4,4,0.10342025595065409,4.035700599980035,0.2525115039316006,0.03068201005226001,4,4,24,0.1878982757876265,3.7980413515481333,0.04223985702265054,0.03951899497769773,4,4,4,0.10938260366291279,3.758106034609515,0.26469242200255394,0.038425955979619175,4,4,29,0.1262646138415053,4.1003733506552535,0.04319766297703609,4,6,6,0.11287634242056206,4.0032447883018945,0.05354696401627734,4,5,5,0.1262646138415053,4.1003733506552535,0.0435139830224216,4,6,6,0.11287609952443085,4.003244330384954,0.054734100936912,4,6,6,0.20168147568966166,4.1118912083030885,0.04381226497935131,4,6,6,0.17891956043998963,4.325736182961014,0.04832327598705888,4,6,6,0.20168147568966166,4.1118912083030885,0.042520210961811244,4,6,6,0.18022344805879592,4.09757154213775,0.048995886056218296,4,6,6
0.048851563242945185,2.7879316426480645,0.09358946495922282,0.04051535594044253,8,8,8,0.03850812446555336,2.744254319129555,0.3388484559254721,0.028250992007087916,8,8,98,0.03850458468784676,2.743482869941428,0.5256432630703785,0.029024213028606027,8,8,120,0.03734486216693205,2.2991582480822945,0.07519329100614414,0.03361012996174395,8,8,8,0.02239925477153021,2.2381922542279087,0.3927556300186552,0.035622718918602914,8,8,122,0.022408214940135847,2.236554624238135,0.6558906270656735,0.03433244995540008,8,8,155,0.03473798669693426,1.9270984049120095,0.10690833895932883,0.040379931044299155,8,8,8,0.017487670280049356,1.878321117998079,0.4495670068426989,0.045580849109683186,8,8,145,0.01749397216030957,1.8776033569233992,0.7925673820427619,0.04697870300151408,8,8,196,0.053107019204841815,2.9656183686743085,0.06636667088605464,0.029847009922377765,8,8,8,0.04405330848887168,2.914382877599594,0.3219602798926644,0.028195969993248582,8,8,72,0.044046002860631074,2.9102126354418947,0.5266408388852142,0.02948832995025441,8,8,85,0.04128076973903696,2.660577349626067,0.07668716704938561,0.03730218403507024,8,8,8,0.02831853260835799,2.5452467404064363,0.39198866189690307,0.03965872892877087,8,8,96,0.02832058352886063,2.5380569479163952,0.6522866241284646,0.042028205934911966,8,8,112,0.037253211004694343,2.3865105119987784,0.10802651505218819,0.05635471793357283,8,8,8,0.02188795586528331,2.2495027934629945,0.44901047000894323,0.07104707503458485,8,8,112,0.02188114732347449,2.243069861016917,0.7799472790211439,0.06883227499201894,8,8,137,0.04005379434558447,2.7409362523211205,0.06445581698790193,0.04890467401128262,8,8,8,0.03920634018594514,2.73820935856292,0.32345613004872575,0.05042591906385496,8,8,98,0.03924804396137625,2.738209448313161,0.5312950000516139,0.05623081303201616,8,8,119,0.02605449618041337,2.22311815730324,0.07556324393954128,0.09235945594264194,8,8,8,0.024782536165332526,2.2197291751275787,0.39418572309659794,0.09178477589739487,8,8,122,0.024840226710591454,2.2197293055251754,0.6598698809393682,0.10497754503739998,8,8,155,0.022165801095322835,1.8686363463181854,0.10793635289883241,0.15467558905947953,8,8,8,0.01936024990153773,1.8647462745301324,0.45430236600805074,0.15516689897049218,8,8,145,0.019443888843253914,1.864746195293347,0.8021388711058535,0.21758764691185206,8,8,196,0.07817708739377141,2.815562695639227,0.06719266797881573,0.053493239800445735,8,8,8,0.08728328392074196,2.814147953850091,0.32611507904948667,0.053056599921546876,8,8,71,0.08795612002563959,2.8141485848969245,0.5275029849726707,0.05245758296223357,8,8,83,0.07606083168537109,2.318380122964489,0.07627974107163027,0.0870004840544425,8,8,8,0.08496460306295531,2.3167980895399705,0.39167246117722243,0.09701346198562533,8,8,96,0.08585887613130502,2.316814241655789,0.6516299219219945,0.09532386506907642,8,8,114,0.06890966856047348,1.996311430603875,0.1082529830164276,0.14839995797956362,8,8,8,0.07799103702276369,1.9943949221836654,0.4491691919974983,0.1459378438303247,8,8,112,0.0791280666681226,1.994427775491905,0.7806106489733793,0.1517176790512167,8,8,137,0.05959921480770531,2.8692158672680614,0.06635173095855862,0.029268511978443712,8,8,8,0.0378599697453994,2.7858850641517585,0.31662381696514785,0.02933189907344058,8,8,87,0.051263873458576664,2.526495586382823,0.07514821691438556,0.033512897905893624,8,8,8,0.021917218713604653,2.2913814826768406,0.3840919290087186,0.03783965896582231,8,8,105,0.06369609196235179,3.0316346517847146,0.06590970687102526,0.02862053894205019,8,8,8,0.04420649530221181,2.961623812848057,0.3137928729993291,0.03363505203742534,8,8,64,0.054248574972007683,2.793745262443895,0.07780296611599624,0.03810072207124904,8,8,8,0.02884638725571796,2.6137988505530396,0.3846107430290431,0.04367210390046239,8,8,80,0.03730083321840174,2.841677381764848,0.0658822349505499,0.054246576968580484,8,8,8,0.03626858980190136,2.817140165734124,0.31529888609657064,0.05311189504573122,8,8,87,0.022002264614058985,2.4489129096581617,0.07560161390574649,0.1069968028459698,8,8,8,0.02027756725013017,2.4131452231715045,0.3858523019589484,0.10888647905085236,8,8,105,0.1023520302815271,2.9465627012497038,0.06643785798223689,0.06034328800160438,8,8,8,0.04495462848426891,2.9415251069048525,0.31430512305814773,0.06382276903605089,8,8,64,0.09997669725052322,2.5401451816905163,0.07601435494143516,0.11513686407124624,8,8,8,0.03465080808255033,2.581146072449138,0.38330526399658993,0.11421076103579253,8,8,80,0.11298812411133462,3.9654005339130816,0.06419743900187314,8,10,10,0.040645418595790614,2.741579011504214,0.17537464399356395,8,14,14,0.1129881241113346,3.9654005339130816,0.06559546402422711,8,10,10,0.06648558353800486,2.818568841026818,0.16372289409628138,8,10,10,0.11107829906011701,4.017523221129666,0.07605394296115264,8,17,17,0.07295119040338838,2.8333659649758527,0.1507891730288975,8,22,22,0.11107829906011694,4.017523221129666,0.07543783512664959,8,17,17,0.12582649789215739,2.909640979942283,0.12671635299921036,8,16,16
0.02337014421271847,1.9823746188570803,0.3776312150293961,0.08863935206318274,16,16,16,0.017226009426983966,1.9619536182225303,0.7565090520656668,0.0602879150537774,16,16,320,0.01723688173216453,1.961837661619219,1.2602320518926717,0.060158161038998514,16,16,377,0.017983994645744565,1.2836634076561122,0.3367099000024609,0.08670163399074227,16,16,16,0.008204431408966697,1.2479675504421925,1.325416678970214,0.10982331220293418,16,16,402,0.008209459339113304,1.2475660655724476,2.307111722184345,0.10748858394799754,16,16,503,0.01656174049084281,0.7453794656697809,0.5838907689903863,0.15132578287739307,16,16,16,0.003356626690914885,0.6794074468443485,1.8505321949487552,0.19785020087147132,16,16,485,0.003356846137925974,0.6791324074941588,4.806020441988949,0.29968623112654313,16,16,682,0.02417876122719062,2.0658822868050852,0.2585988420760259,0.05814162507886067,16,16,16,0.01846378770378992,2.0331830386498115,0.7625237769680098,0.06982290197629482,16,16,208,0.01848786026189377,2.0318337246737688,1.2503336160443723,0.07412237487733364,16,16,234,0.018358699422224335,1.482729313015441,0.33771056990372017,0.14110211422666907,16,16,16,0.009155135591300632,1.4102454168105714,1.29631772096036,0.15348762104986235,16,16,289,0.00917308654102244,1.4075995102780436,2.202393409097567,0.15180279716150835,16,16,344,0.01691349840347067,1.1664082314422382,0.6006387750967406,0.30063781910575926,16,16,16,0.005388768645013226,1.040839316928763,1.7738054269575514,0.34858776815235615,16,16,348,0.005392353185607632,1.0375779122593205,4.106614832999185,0.628356046974659,16,16,420,0.01863546535431976,1.9608284932176794,0.2472959019942209,0.12936784711200744,16,16,16,0.01827084450565236,1.9599255896167418,0.7824820811511017,0.14818897121585906,16,16,320,0.01824930493266458,1.9599241303188453,1.283958787098527,0.15220985224004835,16,16,375,0.010437549953317115,1.2407292175004385,0.3325036680325866,0.3988580309669487,16,16,16,0.011354981142615505,1.2392641981280161,1.3334723049774766,0.4273830700549297,16,16,399,0.011271463686756316,1.2392590646986168,2.3293283198727295,0.43136158311972395,16,16,501,0.008537534721832453,0.6758373452398848,0.5900055728852749,1.017931485956069,16,16,16,0.00457865808749199,0.6728990422369678,1.8589674980030395,0.8022913009044714,16,16,485,0.0045502538881876785,0.6728978061251601,4.556418274005409,1.328021944849752,16,16,680,0.04152230404260721,1.9747565426841351,0.26197702501667663,0.18004223005846143,16,16,16,0.04621129442158208,1.9747873578914876,0.7614314929232933,0.19266067910939455,16,16,208,0.045649119734395935,1.9746943203039042,1.2536899609258398,0.19876271911198273,16,16,232,0.045976814711792664,1.281187356175097,0.33980063698254526,0.40671370999189094,16,16,16,0.05060165381524951,1.281400823676467,1.2953120130696334,0.4206009799381718,16,16,292,0.05002273061054429,1.2812313764858536,2.200905832112767,0.41162649396574125,16,16,344,0.03967255282199359,0.8053806239655192,0.5893038277863525,0.8869177348678932,16,16,16,0.04458642532804226,0.8055314320560336,1.7649940910050645,0.9716738180723041,16,16,349,0.04434092129345395,0.8054039067452641,3.846711880993098,1.5004283091402613,16,16,422,0.019330255293799236,1.9857126131290301,0.2584988019661978,0.06430284096859396,16,16,16,0.01651784451786129,1.9759507030112708,0.7510686019668356,0.06604673800757155,16,16,267,0.012823899684658626,1.3188560760474792,0.331658193084877,0.10937050491338596,16,16,16,0.007653551578464311,1.2907610292427891,1.296487313869875,0.13296881102724,16,16,329,0.02107253841591108,2.050865482200993,0.25935551698785275,0.06647244095802307,16,16,16,0.017959064597199544,2.0689639572650997,0.7491142899962142,0.07540258194785565,16,16,175,0.013773716459016294,1.451020523674782,0.3357678259490058,0.16823354893131182,16,16,16,0.008922752437062942,1.445860731092668,1.2873322638915852,0.1630625129910186,16,16,240,0.01502876783530953,2.127792014181874,0.2591656540171243,0.2231055609881878,16,16,16,0.015406180502076072,2.0837163286780833,0.7556356979766861,0.19497271592263132,16,16,266,0.009167467680054456,1.4264599627617176,0.3314951809006743,0.5792021339293569,16,16,16,0.006927101721233994,1.3967781089027456,1.3170827409485355,0.6581955860601738,16,16,327,0.0494063987693474,2.0790746096507458,0.25972723588347435,0.25423935998696834,16,16,16,0.02005816118265701,2.082954326050444,0.7461069480632432,0.25741058896528557,16,16,173,0.059487700150380886,1.4627328364238052,0.3356851839344017,0.5777782718650997,16,16,16,0.011620065878172041,1.490630422948766,1.2806176108424552,0.5660518800723366,16,16,238,0.05249881826763577,3.1357806263441104,0.22350596688920632,16,22,22,0.01934227517983492,1.9613171144057722,1.0489833491155878,16,27,27,0.052498818267635784,3.1357806263441104,0.23224002518691123,16,22,22,0.03450326169905917,1.9758853447657134,0.9646961300168186,16,23,23,0.049091186722992466,3.1908120991836735,0.3013039608485997,16,38,38,0.024134913218769816,2.094203550133663,1.0980064559262246,16,60,60,0.04909118672299247,3.190812099183674,0.3108530578901991,16,38,38,0.05102404402843618,2.0382015724718823,0.88158501801081,16,45,45
0.009206629934409695,0.9063539167798137,2.7682308650109917,0.33247243624646217,32,32,32,0.004300448546242624,0.8987248774343997,4.217732725024689,0.18078461312688887,32,32,1070,0.004300454352713758,0.8987244644732707,9.157676902133971,0.29279504786245525,32,32,1350,0.008300303449060084,0.3726648866553373,2.5168771370663308,0.44836505298735574,32,32,32,0.001244409917489951,0.3603859010553949,11.91684395581251,0.5680993489222601,32,32,1558,0.001244377906199102,0.3603855970391803,21.60839620407205,0.6127769920276478,32,32,1869,0.008221579428795133,0.16139946117373102,6.278725914016832,1.4068219150067307,32,32,32,0.0003496405236075762,0.12788219649967475,18.832392745185643,1.1609453479759395,32,32,1842,0.00034952508915856784,0.1278821594329835,41.394872868200764,1.254032966971863,32,32,2397,0.009078586839062862,0.97874871532085,1.797128037957009,0.21932736912276596,32,32,32,0.004539374277713679,0.953703319360142,4.126946747011971,0.28842895186971873,32,32,647,0.0045464397866033365,0.9531897325665211,8.362454999121837,0.4645619470975362,32,32,733,0.008240764824374223,0.4334888028619287,2.5712477593915537,0.7176663041464053,32,32,32,0.0013081024198490102,0.39311499830937363,10.438049589807633,1.438979378028307,32,32,931,0.0013082243979597092,0.39289535198362785,18.86573032080196,1.4778242750326172,32,32,1218,0.008185513712673063,0.23517782188331238,6.32853936922038,2.491742606041953,32,32,32,0.00040427224615424007,0.16917921512843173,16.54435294214636,3.6704500670311972,32,32,1250,0.0004042635685909824,0.16910570971166422,33.51606024499051,3.6431781548890285,32,32,1542,0.006008314757157692,0.899210918965417,1.7660905589000322,0.7770999380154535,32,32,32,0.004313642876926108,0.898714345669631,4.263803105975967,0.740494436933659,32,32,1070,0.0043134056757027014,0.89871433174968,9.061447997926734,1.2551901030237786,32,32,1350,0.004563413266693517,0.36166977334789335,2.5395747988368385,3.3036833968944848,32,32,32,0.0012479341627344718,0.3603832104885275,10.954855512012728,4.269392641901504,32,32,1558,0.0012480637515975502,0.36038321509753224,20.645854572067037,5.06787314300891,32,32,1869,0.00446310895582456,0.13148910204485953,6.318638075841591,12.186202507873531,32,32,32,0.00034955468650633585,0.12788216258025162,18.837717780959792,12.161274386220612,32,32,1842,0.0003495251497439784,0.12788215917956008,41.697179713926744,21.793391684128437,32,32,2397,0.02532076651219796,0.9101586783383072,1.807423219899647,1.0477304807282053,32,32,32,0.02856552748081979,0.9108909370188598,4.140408207953442,1.0991673769894987,32,32,650,0.028024228775586926,0.9106981335551039,8.077164186921436,1.646598013001494,32,32,735,0.009124215376897496,0.3683916199721918,2.5624845108832233,2.248781330010388,32,32,32,0.01334819660552107,0.368835875045891,9.780191987229045,3.5955355311743915,32,32,931,0.013190129302727555,0.3687694115446229,17.913573869969696,3.648811162216589,32,32,1220,0.004440796693934616,0.14617974446772497,6.351699147198815,10.111353783751838,32,32,32,0.008788340263814325,0.1457067137268954,16.556370183127,10.466046751243994,32,32,1250,0.008692501451622427,0.14563823049882396,33.66362885403214,10.477063639031257,32,32,1549,0.00466898923124495,0.9065105847641342,1.818717901071068,0.29339918412733823,32,32,32,0.0038602075565623475,0.9178182789411807,4.194978571205866,0.21359778085025027,32,32,816,0.002662139987785943,0.3843201852333141,2.5295741229201667,0.5670173242106102,32,32,32,0.00111790059095627,0.3707022669201422,10.913804863055702,0.7469605088117532,32,32,1046,0.0051048217906284905,0.9609656668960138,1.7977392791071907,0.331235853896942,32,32,32,0.004226241673679007,0.977779222351024,4.074901248095557,0.2971837649238296,32,32,502,0.002727722855870318,0.40682063401236973,2.5803287877934054,1.210922639875207,32,32,32,0.0012665957769645384,0.39624408003203965,9.92376664589392,1.5641287448233925,32,32,724,0.0031516112001892293,0.9891806775030777,1.7852890589856543,1.2443013609736226,32,32,32,0.0035124345548550695,0.9577335677160304,4.1855012711603194,1.0563166017527692,32,32,819,0.0014222044720862898,0.4050484764167209,2.502548124990426,4.023551454942208,32,32,32,0.000984167575637307,0.39490728098545963,9.83501606300706,4.724429078109097,32,32,1046,0.0319235832751096,1.0166632995718485,1.7857384157250635,1.4379637761157937,32,32,32,0.004693180721337237,1.0146829505836608,4.084703488799278,1.377604085195344,32,32,503,0.01563936510132543,0.40348717720118055,2.554188342881389,3.145749596937094,32,32,32,0.002249424909254879,0.40119978350660473,9.038055425859056,4.890057707903907,32,32,726,0.02152079244393244,2.0881238049914232,1.6939733608742245,32,59,59,0.006861046861912408,0.8994917254144229,12.061917551851366,32,95,95,0.021520792443932468,2.0881238049914232,1.7815986200002953,32,59,59,0.015609345005397263,0.9102686785557448,6.582173298927955,32,39,39,0.019365223747809662,2.1535887854815,2.4602560318890028,32,102,102,0.0054400625813798235,0.9718348781065297,8.59194932988612,32,120,120,0.01936522374780965,2.1535887854815,2.5868172699119896,32,102,102,0.02292631974067382,0.9736752832816821,6.677453561802395,32,87,87
0.004047693820715673,0.29913771183480087,17.54895085300086,1.7078658209065907,64,64,64,0.0006896526345711295,0.2959263526114888,39.2976192648639,1.490514375269413,64,64,3636,0.0006896510135656589,0.2959263523328322,73.7857913498301,1.527375072822906,64,64,4549,0.003991444649662745,0.07364931989076916,25.65421322826296,4.297742212074809,64,64,64,9.909737856672337e-05,0.058848228655899656,99.76988545188215,3.9841630809823982,64,64,4670,9.908957743985009e-05,0.058848227111238875,209.98805910884403,3.98479044996202,64,64,6482,0.0039899014955520765,0.05289162827911813,49.55827657080954,9.30225735832937,64,64,64,1.6686550674851736e-05,0.013038764398159684,170.94671535986708,8.851216120936442,64,64,5629,1.6633267493668313e-05,0.01303875493722845,467.04495493503055,8.983141087170225,64,64,8520,0.004037533491071106,0.30237784365001963,17.44603765028296,2.0366386171081103,64,64,64,0.000689605074668678,0.2963228402467244,36.33960144507,2.0663695002440363,64,64,2115,0.0006896101231295966,0.2963203775081262,62.74074813898187,2.0565954039338976,64,64,2377,0.003989373330908743,0.0742165322247507,26.23794673976954,6.107481976796407,64,64,64,9.90971196061052e-05,0.058848228409198164,87.95332354318816,4.907163875119295,64,64,3209,9.908742595849341e-05,0.05884822698409835,168.20038721628953,4.854487070988398,64,64,4109,0.003988735617335134,0.04578903477899903,50.242731374746654,13.709992966672871,64,64,64,1.6684707245167814e-05,0.013038763807959567,145.99284834740683,10.694527054030914,64,64,3975,1.6622470880343328e-05,0.013038755417178262,340.1733771953732,10.70521673897747,64,64,5193,0.002208638945870741,0.29627705431330215,17.32159111596411,9.089327843859792,64,64,64,0.0006896515970514342,0.29592635235230225,39.88046144688269,9.749761484854389,64,64,3636,0.0006896510247895586,0.2959263523267426,74.15159841504646,12.892485664051492,64,64,4549,0.002099734485845788,0.06058664690044224,26.007253700401634,40.07109040406067,64,64,64,9.90895118378571e-05,0.05884822707743616,100.32693989417749,46.42888238100568,64,64,4670,9.908957266279052e-05,0.05884822700886763,211.3309315368533,72.26735553331673,64,64,6482,0.0020978043395748383,0.019433982213715305,50.467708458949346,91.37417621695204,64,64,64,1.6629510327635574e-05,0.013038754631319472,172.84680969693,94.38452334608883,64,64,5629,1.6633498505475345e-05,0.01303875432724424,468.3437634120346,183.36560963024385,64,64,8520,0.001628934363797553,0.2962478751848445,17.539416700194124,11.076617471931968,64,64,64,0.001328763609993054,0.29598256284490526,36.18979025300359,12.738002273079474,64,64,2111,0.001314663091613341,0.2959815946276475,62.933526648033876,12.814092969230842,64,64,2376,0.002090301152503229,0.06057804873403733,26.207933836907614,30.79273859114619,64,64,64,9.908970757922732e-05,0.058848227085912364,87.9856356898672,35.33471055573318,64,64,3209,9.90874875235173e-05,0.05884822693377676,169.39024833601434,52.54149586171843,64,64,4109,0.0020951160329029626,0.019425997240658337,50.56034557311796,80.36211106734117,64,64,64,1.6627173380237757e-05,0.013038754491535496,147.23570548807038,90.26921482174657,64,64,3975,1.6622760905375587e-05,0.013038754026240398,339.0659272214398,106.59019126190105,64,64,5193,0.0008661608703342015,0.29880609891640747,17.474030334851705,1.6520000925520435,64,64,64,0.0006418086199947759,0.300092816404732,37.609477682970464,1.641947632888332,64,64,2679,0.0005902866898370438,0.07368770791180825,25.85113307699794,4.030169677978847,64,64,64,9.584833142193522e-05,0.060968323136585054,89.11972724617226,4.050904939940665,64,64,3396,0.0008827162450181053,0.29822196917528304,17.517081950441934,2.8199262628913857,64,64,64,0.0006599375436154514,0.29828456564518707,34.82209270185558,1.7671452418435365,64,64,1534,0.0005874700639937266,0.06868316100014425,26.207955344056245,5.576042244094424,64,64,64,9.95199744654406e-05,0.059778296627153685,80.62683812400792,5.282108344079461,64,64,2370,0.0008348155666464881,0.31136520150589536,17.495448271220084,10.886172038095538,64,64,64,0.0005986933620027753,0.3041088274032202,37.4131234458182,10.653880467172712,64,64,2679,0.0006551576268837066,0.06815813867747267,25.837347230990417,45.34419519582298,64,64,64,8.346512983733117e-05,0.06679603839472374,89.40777565067401,44.862986043968704,64,64,3394,0.0009562515035005,0.3112481639988727,17.39434688980691,12.652992502844427,64,64,64,0.0006564011252078732,0.30421840399907957,34.91231872071512,16.523035382968374,64,64,1534,0.0006531440153310998,0.06815739042024437,26.224902542948257,33.9038532646955,64,64,64,8.389873614320174e-05,0.06632066380884692,81.12521274725441,36.288046269037295,64,64,2369,0.007800405349074255,1.2666724663421154,11.44195743201999,64,94,94,0.002970211804233547,0.296558483788981,76.9883415918448,64,106,106,0.007800405349074265,1.2666724663421154,11.933796059282031,64,94,94,0.002653733657240376,0.29660981744890685,81.33291206380818,64,114,114,0.006563697875163432,1.2911443370018107,20.285341553215403,64,215,215,0.001232590432875766,0.30897159732732477,82.78652331099147,64,206,206,0.006563697875163423,1.2911443370018103,21.326340974192135,64,215,215,0.0016439993772901105,0.3073052708461027,76.62356808700133,64,188,188


==> heat_conv_tight.csv <==
N,Nspat,Lagrange4RadauIIA3L2projTrueL2err,Lagrange4RadauIIA3L2projTrueH1err,Bernstein4RadauIIA3L2projTrueL2err,Bernstein4RadauIIA3L2projTrueH1err
2,2,0.019702996,0.470221002,0.03533533,0.856444961
4,4,0.000960094,0.049369577,0.004282452,0.176647048
8,8,6.60E-05,0.006323886,0.000133941,0.015442622
16,16,2.24E-06,0.000420532,2.78E-06,0.000578682
32,32,7.25E-08,2.70E-05,7.87E-08,3.06E-05
64,64,2.29E-09,1.68E-06,2.37E-09,1.78E-06


==> heat_timing_rana.csv <==
s,L1RadauIIAL2projTrueL2err,L1RadauIIAL2projTrueH1err,L1RadauIIAL2projTrueSolverTime,L1RadauIIAL2projTrueProjectorTime,L1RadauIIAL2projTrueStepperSteps,L1RadauIIAL2projTrueStepperNonlinearIts,L1RadauIIAL2projTrueStepperLinearIts,L2RadauIIAL2projTrueL2err,L2RadauIIAL2projTrueH1err,L2RadauIIAL2projTrueSolverTime,L2RadauIIAL2projTrueProjectorTime,L2RadauIIAL2projTrueStepperSteps,L2RadauIIAL2projTrueStepperNonlinearIts,L2RadauIIAL2projTrueStepperLinearIts,L3RadauIIAL2projTrueL2err,L3RadauIIAL2projTrueH1err,L3RadauIIAL2projTrueSolverTime,L3RadauIIAL2projTrueProjectorTime,L3RadauIIAL2projTrueStepperSteps,L3RadauIIAL2projTrueStepperNonlinearIts,L3RadauIIAL2projTrueStepperLinearIts,L4RadauIIAL2projTrueL2err,L4RadauIIAL2projTrueH1err,L4RadauIIAL2projTrueSolverTime,L4RadauIIAL2projTrueProjectorTime,L4RadauIIAL2projTrueStepperSteps,L4RadauIIAL2projTrueStepperNonlinearIts,L4RadauIIAL2projTrueStepperLinearIts,B1RadauIIAL2projTrueL2err,B1RadauIIAL2projTrueH1err,B1RadauIIAL2projTrueSolverTime,B1RadauIIAL2projTrueProjectorTime,B1RadauIIAL2projTrueStepperSteps,B1RadauIIAL2projTrueStepperNonlinearIts,B1RadauIIAL2projTrueStepperLinearIts,B2RadauIIAL2projTrueL2err,B2RadauIIAL2projTrueH1err,B2RadauIIAL2projTrueSolverTime,B2RadauIIAL2projTrueProjectorTime,B2RadauIIAL2projTrueStepperSteps,B2RadauIIAL2projTrueStepperNonlinearIts,B2RadauIIAL2projTrueStepperLinearIts,B3RadauIIAL2projTrueL2err,B3RadauIIAL2projTrueH1err,B3RadauIIAL2projTrueSolverTime,B3RadauIIAL2projTrueProjectorTime,B3RadauIIAL2projTrueStepperSteps,B3RadauIIAL2projTrueStepperNonlinearIts,B3RadauIIAL2projTrueStepperLinearIts,B4RadauIIAL2projTrueL2err,B4RadauIIAL2projTrueH1err,B4RadauIIAL2projTrueSolverTime,B4RadauIIAL2projTrueProjectorTime,B4RadauIIAL2projTrueStepperSteps,B4RadauIIAL2projTrueStepperNonlinearIts,B4RadauIIAL2projTrueStepperLinearIts,L1RadauIIAH1projTrueL2err,L1RadauIIAH1projTrueH1err,L1RadauIIAH1projTrueSolverTime,L1RadauIIAH1projTrueProjectorTime,L1RadauIIAH1projTrueStepperSteps,L1RadauIIAH1projTrueStepperNonlinearIts,L1RadauIIAH1projTrueStepperLinearIts,L2RadauIIAH1projTrueL2err,L2RadauIIAH1projTrueH1err,L2RadauIIAH1projTrueSolverTime,L2RadauIIAH1projTrueProjectorTime,L2RadauIIAH1projTrueStepperSteps,L2RadauIIAH1projTrueStepperNonlinearIts,L2RadauIIAH1projTrueStepperLinearIts,L3RadauIIAH1projTrueL2err,L3RadauIIAH1projTrueH1err,L3RadauIIAH1projTrueSolverTime,L3RadauIIAH1projTrueProjectorTime,L3RadauIIAH1projTrueStepperSteps,L3RadauIIAH1projTrueStepperNonlinearIts,L3RadauIIAH1projTrueStepperLinearIts,L4RadauIIAH1projTrueL2err,L4RadauIIAH1projTrueH1err,L4RadauIIAH1projTrueSolverTime,L4RadauIIAH1projTrueProjectorTime,L4RadauIIAH1projTrueStepperSteps,L4RadauIIAH1projTrueStepperNonlinearIts,L4RadauIIAH1projTrueStepperLinearIts,B1RadauIIAH1projTrueL2err,B1RadauIIAH1projTrueH1err,B1RadauIIAH1projTrueSolverTime,B1RadauIIAH1projTrueProjectorTime,B1RadauIIAH1projTrueStepperSteps,B1RadauIIAH1projTrueStepperNonlinearIts,B1RadauIIAH1projTrueStepperLinearIts,B2RadauIIAH1projTrueL2err,B2RadauIIAH1projTrueH1err,B2RadauIIAH1projTrueSolverTime,B2RadauIIAH1projTrueProjectorTime,B2RadauIIAH1projTrueStepperSteps,B2RadauIIAH1projTrueStepperNonlinearIts,B2RadauIIAH1projTrueStepperLinearIts,B3RadauIIAH1projTrueL2err,B3RadauIIAH1projTrueH1err,B3RadauIIAH1projTrueSolverTime,B3RadauIIAH1projTrueProjectorTime,B3RadauIIAH1projTrueStepperSteps,B3RadauIIAH1projTrueStepperNonlinearIts,B3RadauIIAH1projTrueStepperLinearIts,B4RadauIIAH1projTrueL2err,B4RadauIIAH1projTrueH1err,B4RadauIIAH1projTrueSolverTime,B4RadauIIAH1projTrueProjectorTime,B4RadauIIAH1projTrueStepperSteps,B4RadauIIAH1projTrueStepperNonlinearIts,B4RadauIIAH1projTrueStepperLinearIts,L1GaussLegendreL2projTrueL2err,L1GaussLegendreL2projTrueH1err,L1GaussLegendreL2projTrueSolverTime,L1GaussLegendreL2projTrueProjectorTime,L1GaussLegendreL2projTrueStepperSteps,L1GaussLegendreL2projTrueStepperNonlinearIts,L1GaussLegendreL2projTrueStepperLinearIts,L2GaussLegendreL2projTrueL2err,L2GaussLegendreL2projTrueH1err,L2GaussLegendreL2projTrueSolverTime,L2GaussLegendreL2projTrueProjectorTime,L2GaussLegendreL2projTrueStepperSteps,L2GaussLegendreL2projTrueStepperNonlinearIts,L2GaussLegendreL2projTrueStepperLinearIts,L3GaussLegendreL2projTrueL2err,L3GaussLegendreL2projTrueH1err,L3GaussLegendreL2projTrueSolverTime,L3GaussLegendreL2projTrueProjectorTime,L3GaussLegendreL2projTrueStepperSteps,L3GaussLegendreL2projTrueStepperNonlinearIts,L3GaussLegendreL2projTrueStepperLinearIts,L4GaussLegendreL2projTrueL2err,L4GaussLegendreL2projTrueH1err,L4GaussLegendreL2projTrueSolverTime,L4GaussLegendreL2projTrueProjectorTime,L4GaussLegendreL2projTrueStepperSteps,L4GaussLegendreL2projTrueStepperNonlinearIts,L4GaussLegendreL2projTrueStepperLinearIts,B1GaussLegendreL2projTrueL2err,B1GaussLegendreL2projTrueH1err,B1GaussLegendreL2projTrueSolverTime,B1GaussLegendreL2projTrueProjectorTime,B1GaussLegendreL2projTrueStepperSteps,B1GaussLegendreL2projTrueStepperNonlinearIts,B1GaussLegendreL2projTrueStepperLinearIts,B2GaussLegendreL2projTrueL2err,B2GaussLegendreL2projTrueH1err,B2GaussLegendreL2projTrueSolverTime,B2GaussLegendreL2projTrueProjectorTime,B2GaussLegendreL2projTrueStepperSteps,B2GaussLegendreL2projTrueStepperNonlinearIts,B2GaussLegendreL2projTrueStepperLinearIts,B3GaussLegendreL2projTrueL2err,B3GaussLegendreL2projTrueH1err,B3GaussLegendreL2projTrueSolverTime,B3GaussLegendreL2projTrueProjectorTime,B3GaussLegendreL2projTrueStepperSteps,B3GaussLegendreL2projTrueStepperNonlinearIts,B3GaussLegendreL2projTrueStepperLinearIts,B4GaussLegendreL2projTrueL2err,B4GaussLegendreL2projTrueH1err,B4GaussLegendreL2projTrueSolverTime,B4GaussLegendreL2projTrueProjectorTime,B4GaussLegendreL2projTrueStepperSteps,B4GaussLegendreL2projTrueStepperNonlinearIts,B4GaussLegendreL2projTrueStepperLinearIts,L1GaussLegendreH1projTrueL2err,L1GaussLegendreH1projTrueH1err,L1GaussLegendreH1projTrueSolverTime,L1GaussLegendreH1projTrueProjectorTime,L1GaussLegendreH1projTrueStepperSteps,L1GaussLegendreH1projTrueStepperNonlinearIts,L1GaussLegendreH1projTrueStepperLinearIts,L2GaussLegendreH1projTrueL2err,L2GaussLegendreH1projTrueH1err,L2GaussLegendreH1projTrueSolverTime,L2GaussLegendreH1projTrueProjectorTime,L2GaussLegendreH1projTrueStepperSteps,L2GaussLegendreH1projTrueStepperNonlinearIts,L2GaussLegendreH1projTrueStepperLinearIts,L3GaussLegendreH1projTrueL2err,L3GaussLegendreH1projTrueH1err,L3GaussLegendreH1projTrueSolverTime,L3GaussLegendreH1projTrueProjectorTime,L3GaussLegendreH1projTrueStepperSteps,L3GaussLegendreH1projTrueStepperNonlinearIts,L3GaussLegendreH1projTrueStepperLinearIts,L4GaussLegendreH1projTrueL2err,L4GaussLegendreH1projTrueH1err,L4GaussLegendreH1projTrueSolverTime,L4GaussLegendreH1projTrueProjectorTime,L4GaussLegendreH1projTrueStepperSteps,L4GaussLegendreH1projTrueStepperNonlinearIts,L4GaussLegendreH1projTrueStepperLinearIts,B1GaussLegendreH1projTrueL2err,B1GaussLegendreH1projTrueH1err,B1GaussLegendreH1projTrueSolverTime,B1GaussLegendreH1projTrueProjectorTime,B1GaussLegendreH1projTrueStepperSteps,B1GaussLegendreH1projTrueStepperNonlinearIts,B1GaussLegendreH1projTrueStepperLinearIts,B2GaussLegendreH1projTrueL2err,B2GaussLegendreH1projTrueH1err,B2GaussLegendreH1projTrueSolverTime,B2GaussLegendreH1projTrueProjectorTime,B2GaussLegendreH1projTrueStepperSteps,B2GaussLegendreH1projTrueStepperNonlinearIts,B2GaussLegendreH1projTrueStepperLinearIts,B3GaussLegendreH1projTrueL2err,B3GaussLegendreH1projTrueH1err,B3GaussLegendreH1projTrueSolverTime,B3GaussLegendreH1projTrueProjectorTime,B3GaussLegendreH1projTrueStepperSteps,B3GaussLegendreH1projTrueStepperNonlinearIts,B3GaussLegendreH1projTrueStepperLinearIts,B4GaussLegendreH1projTrueL2err,B4GaussLegendreH1projTrueH1err,B4GaussLegendreH1projTrueSolverTime,B4GaussLegendreH1projTrueProjectorTime,B4GaussLegendreH1projTrueStepperSteps,B4GaussLegendreH1projTrueStepperNonlinearIts,B4GaussLegendreH1projTrueStepperLinearIts
1,0.000317053,0.139659358,0.115074765,0.056149971,1,1,1,6.73E-06,0.002374247,0.490168002,0.240025011,1,1,1,6.26E-06,5.88E-05,1.400358668,0.681172165,1,1,1,6.26E-06,5.22E-05,3.105130837,1.183895855,1,1,1,0.000317053,0.139659358,0.121784049,0.061466551,1,1,1,6.78E-06,0.002432904,0.510165652,0.283378671,1,1,1,6.26E-06,5.90E-05,1.428398491,0.589875395,1,1,1,6.26E-06,5.22E-05,3.104204691,1.146790428,1,1,1,0.000329085,0.139626266,0.117971326,1.619698545,1,1,1,6.73E-06,0.002374247,0.50535363,13.38501867,1,1,1,6.26E-06,5.88E-05,1.429025082,66.48945357,1,1,1,6.26E-06,5.22E-05,3.129514115,206.0948162,1,1,1,0.000329085,0.139626266,0.119790339,1.646971872,1,1,1,2.02E-05,0.002385134,0.518026792,9.199380328,1,1,1,6.27E-06,5.89E-05,1.461858103,20.80768656,1,1,1,6.26E-06,5.22E-05,3.231559825,68.95157124,1,1,1,0.000490114,0.140194154,0.121741152,0.083919452,1,1,1,3.91E-06,0.002393794,0.518784487,0.332695875,1,1,1,2.89E-06,0.00037451,1.445367237,0.697648193,1,1,1,2.89E-06,0.000455685,3.179532906,1.203389325,1,1,1,0.000490114,0.140194154,0.12240068,0.083146342,1,1,1,3.98E-06,0.002456074,0.518532631,0.373260324,1,1,1,2.89E-06,0.000374681,1.454004103,0.597939551,1,1,1,2.89E-06,0.000455687,3.143436006,1.156005833,1,1,1,0.000518813,0.140305292,0.118413434,1.573549022,1,1,1,4.54E-06,0.002377745,0.508735586,13.05407168,1,1,1,3.73E-06,4.37E-05,1.439280672,67.04835394,1,1,1,3.73E-06,3.09E-05,3.134372636,206.9895776,1,1,1,0.000518813,0.140305292,0.118655356,1.551565347,1,1,1,3.35E-05,0.002446292,0.507088849,9.055904751,1,1,1,3.76E-06,4.49E-05,1.433671099,20.50298755,1,1,1,3.73E-06,3.08E-05,3.117044002,67.57250433,1,1,1
2,0.000395994,0.139658204,0.441121418,0.062698321,1,1,34,2.53E-06,0.002373669,1.748808013,0.256243138,1,1,84,1.34E-07,2.81E-05,5.947498467,0.485321922,1,1,108,2.62E-07,1.65E-06,13.64681739,1.288669359,1,1,133,0.000395994,0.139658204,0.481764272,0.066440161,1,1,34,2.61E-06,0.002439839,1.463356427,0.295382164,1,1,50,5.91E-08,2.84E-05,4.956903226,0.61030768,1,1,75,1.14E-07,3.56E-06,11.29826079,1.198424082,1,1,93,0.000409501,0.139615317,0.474403041,1.612238425,1,1,34,2.53E-06,0.002373666,1.790756799,13.43121833,1,1,84,1.08E-07,2.70E-05,6.04045865,66.51349491,1,1,108,2.49E-07,1.63E-06,13.7845076,207.7737636,1,1,133,0.000409501,0.139615317,0.491459844,1.637149959,1,1,34,1.68E-05,0.002384588,1.490409772,9.235241951,1,1,50,3.18E-07,2.73E-05,5.078518725,20.9570889,1,1,75,1.05E-07,9.60E-07,11.53430034,74.80269862,1,1,93,0.000357784,0.140270325,0.461232194,0.089796751,1,1,25,2.52E-06,0.002377532,1.605524979,0.270040278,1,1,61,1.26E-07,3.16E-05,5.099866482,0.498006737,1,1,79,1.82E-07,2.50E-06,11.56771951,1.309725643,1,1,98,0.000357784,0.140270325,0.468683312,0.089911906,1,1,25,2.61E-06,0.002445214,1.357577309,0.21394022,1,1,37,8.83E-08,3.27E-05,4.32150639,0.61768902,1,1,55,7.80E-08,3.00E-06,9.563310799,1.216265461,1,1,66,0.00036647,0.14024327,0.457237878,1.62951764,1,1,25,2.52E-06,0.002377535,1.59107082,13.53741512,1,1,61,7.12E-08,3.11E-05,5.067109066,66.04340568,1,1,79,1.48E-07,2.45E-06,11.50597709,205.7889266,1,1,98,0.00036647,0.14024327,0.457558778,1.611491293,1,1,25,2.62E-06,0.002445244,1.337369998,8.71749946,1,1,37,7.72E-08,3.26E-05,4.287611005,20.51375874,1,1,55,8.29E-08,1.37E-06,9.502640677,65.83300351,1,1,66
3,0.000376642,0.139652752,0.87556321,0.082949001,1,1,39,2.53E-06,0.002373668,4.533823049,0.257821172,1,1,123,2.58E-07,2.70E-05,17.00012142,0.717466368,1,1,172,3.58E-07,1.74E-06,45.33370637,1.298999347,1,1,226,0.000376642,0.139652752,0.921495857,0.085724309,1,1,39,2.61E-06,0.002439625,3.307365205,0.295832164,1,1,62,1.65E-07,2.86E-05,12.62178861,0.610834926,1,1,107,2.11E-07,5.03E-06,32.54706349,1.208610622,1,1,141,0.000388723,0.139615487,0.915292669,1.59216301,1,1,39,2.53E-06,0.002373666,4.634773747,13.64348936,1,1,123,2.58E-07,2.70E-05,17.14406388,67.42065695,1,1,172,3.57E-07,1.74E-06,45.68155904,207.9232819,1,1,226,0.000388723,0.139615487,0.937317986,1.623727619,1,1,39,1.67E-05,0.002384588,3.354023254,9.219934091,1,1,62,3.70E-07,2.73E-05,12.89096248,20.89976096,1,1,107,2.10E-07,1.08E-06,32.96035078,70.60855366,1,1,141,0.000399616,0.139996708,0.890650036,0.089023083,1,1,29,2.54E-06,0.002377547,3.713347011,0.348976957,1,1,80,1.23E-07,3.14E-05,12.75969633,0.498573949,1,1,109,1.61E-07,2.10E-06,32.11636816,1.294660518,1,1,138,0.000399616,0.139996708,0.90010811,0.087269651,1,1,29,2.63E-06,0.002441539,2.9467201,0.386976562,1,1,45,6.60E-08,3.20E-05,10.08229088,0.616905149,1,1,70,9.94E-08,3.03E-06,24.80646002,1.208234917,1,1,90,0.000436473,0.140186714,0.884591918,1.587820024,1,1,29,2.56E-06,0.002377523,3.680154539,13.35858734,1,1,80,9.71E-08,3.10E-05,12.70602638,66.14048685,1,1,109,1.12E-07,2.07E-06,31.83526479,208.5835721,1,1,138,0.000436473,0.140186714,0.884330191,1.57114499,1,1,29,3.29E-05,0.002445064,2.899365139,9.092827144,1,1,45,6.34E-07,3.26E-05,9.996989282,20.58724096,1,1,70,3.86E-08,8.63E-07,24.61783599,63.90348372,1,1,90
4,0.000381092,0.139653765,1.426168301,0.081614166,1,1,40,2.53E-06,0.002373668,8.47250298,0.260569877,1,1,138,2.42E-07,2.70E-05,31.7142182,0.753511715,1,1,200,3.15E-07,1.54E-06,84.38844258,1.305022555,1,1,274,0.000381092,0.139653765,1.473790702,0.084481753,1,1,40,2.61E-06,0.002439809,5.932448991,0.295205982,1,1,67,1.16E-07,2.85E-05,22.20001703,0.633316094,1,1,117,1.88E-07,4.67E-06,57.18870033,1.229462222,1,1,158,0.000393414,0.139615303,1.470064342,1.584416754,1,1,40,2.53E-06,0.002373666,8.584235498,13.46217489,1,1,138,2.44E-07,2.70E-05,31.923787,67.46032094,1,1,200,3.13E-07,1.53E-06,85.0066021,210.1689698,1,1,274,0.000393414,0.139615303,1.497775529,1.619468528,1,1,40,1.68E-05,0.002384588,6.041492587,9.24487127,1,1,67,3.51E-07,2.73E-05,22.72407764,21.01206419,1,1,117,1.82E-07,1.01E-06,57.7771898,70.43060794,1,1,158,0.000373901,0.140176143,1.430038065,0.086933365,1,1,30,2.52E-06,0.002377507,6.956616091,0.269780654,1,1,92,1.26E-07,3.16E-05,23.46413318,0.541788404,1,1,127,1.98E-07,2.03E-06,59.06801962,1.334018111,1,1,167,0.000373901,0.140176143,1.431946874,0.086372541,1,1,30,2.61E-06,0.002446049,5.245788344,0.299669075,1,1,48,7.59E-08,3.26E-05,17.88517979,0.649468061,1,1,80,1.10E-07,3.04E-06,44.54761062,1.235726675,1,1,105,0.000383309,0.140145077,1.420575035,1.602712641,1,1,30,2.52E-06,0.002377508,6.893525052,13.34421451,1,1,92,7.39E-08,3.10E-05,23.26537589,66.14969656,1,1,127,1.39E-07,1.98E-06,58.6413448,205.7976692,1,1,167,0.000383309,0.140145077,1.410983318,1.587885654,1,1,30,2.65E-06,0.002444592,5.178640791,8.71636153,1,1,48,3.02E-08,3.26E-05,17.75003856,19.82348006,1,1,80,3.90E-08,5.95E-07,44.26985435,64.14042757,1,1,105


==> heat_timing_rana_full.csv <==
L1RadauIIA1L2projTrueL2err,L1RadauIIA1L2projTrueH1err,L1RadauIIA1L2projTrueSolverTime,L1RadauIIA1L2projTrueProjectorTime,L1RadauIIA1L2projTrueStepperSteps,L1RadauIIA1L2projTrueStepperNonlinearIts,L1RadauIIA1L2projTrueStepperLinearIts,L1RadauIIA2L2projTrueL2err,L1RadauIIA2L2projTrueH1err,L1RadauIIA2L2projTrueSolverTime,L1RadauIIA2L2projTrueProjectorTime,L1RadauIIA2L2projTrueStepperSteps,L1RadauIIA2L2projTrueStepperNonlinearIts,L1RadauIIA2L2projTrueStepperLinearIts,L1RadauIIA3L2projTrueL2err,L1RadauIIA3L2projTrueH1err,L1RadauIIA3L2projTrueSolverTime,L1RadauIIA3L2projTrueProjectorTime,L1RadauIIA3L2projTrueStepperSteps,L1RadauIIA3L2projTrueStepperNonlinearIts,L1RadauIIA3L2projTrueStepperLinearIts,L1RadauIIA4L2projTrueL2err,L1RadauIIA4L2projTrueH1err,L1RadauIIA4L2projTrueSolverTime,L1RadauIIA4L2projTrueProjectorTime,L1RadauIIA4L2projTrueStepperSteps,L1RadauIIA4L2projTrueStepperNonlinearIts,L1RadauIIA4L2projTrueStepperLinearIts,L2RadauIIA1L2projTrueL2err,L2RadauIIA1L2projTrueH1err,L2RadauIIA1L2projTrueSolverTime,L2RadauIIA1L2projTrueProjectorTime,L2RadauIIA1L2projTrueStepperSteps,L2RadauIIA1L2projTrueStepperNonlinearIts,L2RadauIIA1L2projTrueStepperLinearIts,L2RadauIIA2L2projTrueL2err,L2RadauIIA2L2projTrueH1err,L2RadauIIA2L2projTrueSolverTime,L2RadauIIA2L2projTrueProjectorTime,L2RadauIIA2L2projTrueStepperSteps,L2RadauIIA2L2projTrueStepperNonlinearIts,L2RadauIIA2L2projTrueStepperLinearIts,L2RadauIIA3L2projTrueL2err,L2RadauIIA3L2projTrueH1err,L2RadauIIA3L2projTrueSolverTime,L2RadauIIA3L2projTrueProjectorTime,L2RadauIIA3L2projTrueStepperSteps,L2RadauIIA3L2projTrueStepperNonlinearIts,L2RadauIIA3L2projTrueStepperLinearIts,L2RadauIIA4L2projTrueL2err,L2RadauIIA4L2projTrueH1err,L2RadauIIA4L2projTrueSolverTime,L2RadauIIA4L2projTrueProjectorTime,L2RadauIIA4L2projTrueStepperSteps,L2RadauIIA4L2projTrueStepperNonlinearIts,L2RadauIIA4L2projTrueStepperLinearIts,L3RadauIIA1L2projTrueL2err,L3RadauIIA1L2projTrueH1err,L3RadauIIA1L2projTrueSolverTime,L3RadauIIA1L2projTrueProjectorTime,L3RadauIIA1L2projTrueStepperSteps,L3RadauIIA1L2projTrueStepperNonlinearIts,L3RadauIIA1L2projTrueStepperLinearIts,L3RadauIIA2L2projTrueL2err,L3RadauIIA2L2projTrueH1err,L3RadauIIA2L2projTrueSolverTime,L3RadauIIA2L2projTrueProjectorTime,L3RadauIIA2L2projTrueStepperSteps,L3RadauIIA2L2projTrueStepperNonlinearIts,L3RadauIIA2L2projTrueStepperLinearIts,L3RadauIIA3L2projTrueL2err,L3RadauIIA3L2projTrueH1err,L3RadauIIA3L2projTrueSolverTime,L3RadauIIA3L2projTrueProjectorTime,L3RadauIIA3L2projTrueStepperSteps,L3RadauIIA3L2projTrueStepperNonlinearIts,L3RadauIIA3L2projTrueStepperLinearIts,L3RadauIIA4L2projTrueL2err,L3RadauIIA4L2projTrueH1err,L3RadauIIA4L2projTrueSolverTime,L3RadauIIA4L2projTrueProjectorTime,L3RadauIIA4L2projTrueStepperSteps,L3RadauIIA4L2projTrueStepperNonlinearIts,L3RadauIIA4L2projTrueStepperLinearIts,L4RadauIIA1L2projTrueL2err,L4RadauIIA1L2projTrueH1err,L4RadauIIA1L2projTrueSolverTime,L4RadauIIA1L2projTrueProjectorTime,L4RadauIIA1L2projTrueStepperSteps,L4RadauIIA1L2projTrueStepperNonlinearIts,L4RadauIIA1L2projTrueStepperLinearIts,L4RadauIIA2L2projTrueL2err,L4RadauIIA2L2projTrueH1err,L4RadauIIA2L2projTrueSolverTime,L4RadauIIA2L2projTrueProjectorTime,L4RadauIIA2L2projTrueStepperSteps,L4RadauIIA2L2projTrueStepperNonlinearIts,L4RadauIIA2L2projTrueStepperLinearIts,L4RadauIIA3L2projTrueL2err,L4RadauIIA3L2projTrueH1err,L4RadauIIA3L2projTrueSolverTime,L4RadauIIA3L2projTrueProjectorTime,L4RadauIIA3L2projTrueStepperSteps,L4RadauIIA3L2projTrueStepperNonlinearIts,L4RadauIIA3L2projTrueStepperLinearIts,L4RadauIIA4L2projTrueL2err,L4RadauIIA4L2projTrueH1err,L4RadauIIA4L2projTrueSolverTime,L4RadauIIA4L2projTrueProjectorTime,L4RadauIIA4L2projTrueStepperSteps,L4RadauIIA4L2projTrueStepperNonlinearIts,L4RadauIIA4L2projTrueStepperLinearIts,B1RadauIIA1L2projTrueL2err,B1RadauIIA1L2projTrueH1err,B1RadauIIA1L2projTrueSolverTime,B1RadauIIA1L2projTrueProjectorTime,B1RadauIIA1L2projTrueStepperSteps,B1RadauIIA1L2projTrueStepperNonlinearIts,B1RadauIIA1L2projTrueStepperLinearIts,B1RadauIIA2L2projTrueL2err,B1RadauIIA2L2projTrueH1err,B1RadauIIA2L2projTrueSolverTime,B1RadauIIA2L2projTrueProjectorTime,B1RadauIIA2L2projTrueStepperSteps,B1RadauIIA2L2projTrueStepperNonlinearIts,B1RadauIIA2L2projTrueStepperLinearIts,B1RadauIIA3L2projTrueL2err,B1RadauIIA3L2projTrueH1err,B1RadauIIA3L2projTrueSolverTime,B1RadauIIA3L2projTrueProjectorTime,B1RadauIIA3L2projTrueStepperSteps,B1RadauIIA3L2projTrueStepperNonlinearIts,B1RadauIIA3L2projTrueStepperLinearIts,B1RadauIIA4L2projTrueL2err,B1RadauIIA4L2projTrueH1err,B1RadauIIA4L2projTrueSolverTime,B1RadauIIA4L2projTrueProjectorTime,B1RadauIIA4L2projTrueStepperSteps,B1RadauIIA4L2projTrueStepperNonlinearIts,B1RadauIIA4L2projTrueStepperLinearIts,B2RadauIIA1L2projTrueL2err,B2RadauIIA1L2projTrueH1err,B2RadauIIA1L2projTrueSolverTime,B2RadauIIA1L2projTrueProjectorTime,B2RadauIIA1L2projTrueStepperSteps,B2RadauIIA1L2projTrueStepperNonlinearIts,B2RadauIIA1L2projTrueStepperLinearIts,B2RadauIIA2L2projTrueL2err,B2RadauIIA2L2projTrueH1err,B2RadauIIA2L2projTrueSolverTime,B2RadauIIA2L2projTrueProjectorTime,B2RadauIIA2L2projTrueStepperSteps,B2RadauIIA2L2projTrueStepperNonlinearIts,B2RadauIIA2L2projTrueStepperLinearIts,B2RadauIIA3L2projTrueL2err,B2RadauIIA3L2projTrueH1err,B2RadauIIA3L2projTrueSolverTime,B2RadauIIA3L2projTrueProjectorTime,B2RadauIIA3L2projTrueStepperSteps,B2RadauIIA3L2projTrueStepperNonlinearIts,B2RadauIIA3L2projTrueStepperLinearIts,B2RadauIIA4L2projTrueL2err,B2RadauIIA4L2projTrueH1err,B2RadauIIA4L2projTrueSolverTime,B2RadauIIA4L2projTrueProjectorTime,B2RadauIIA4L2projTrueStepperSteps,B2RadauIIA4L2projTrueStepperNonlinearIts,B2RadauIIA4L2projTrueStepperLinearIts,B3RadauIIA1L2projTrueL2err,B3RadauIIA1L2projTrueH1err,B3RadauIIA1L2projTrueSolverTime,B3RadauIIA1L2projTrueProjectorTime,B3RadauIIA1L2projTrueStepperSteps,B3RadauIIA1L2projTrueStepperNonlinearIts,B3RadauIIA1L2projTrueStepperLinearIts,B3RadauIIA2L2projTrueL2err,B3RadauIIA2L2projTrueH1err,B3RadauIIA2L2projTrueSolverTime,B3RadauIIA2L2projTrueProjectorTime,B3RadauIIA2L2projTrueStepperSteps,B3RadauIIA2L2projTrueStepperNonlinearIts,B3RadauIIA2L2projTrueStepperLinearIts,B3RadauIIA3L2projTrueL2err,B3RadauIIA3L2projTrueH1err,B3RadauIIA3L2projTrueSolverTime,B3RadauIIA3L2projTrueProjectorTime,B3RadauIIA3L2projTrueStepperSteps,B3RadauIIA3L2projTrueStepperNonlinearIts,B3RadauIIA3L2projTrueStepperLinearIts,B3RadauIIA4L2projTrueL2err,B3RadauIIA4L2projTrueH1err,B3RadauIIA4L2projTrueSolverTime,B3RadauIIA4L2projTrueProjectorTime,B3RadauIIA4L2projTrueStepperSteps,B3RadauIIA4L2projTrueStepperNonlinearIts,B3RadauIIA4L2projTrueStepperLinearIts,B4RadauIIA1L2projTrueL2err,B4RadauIIA1L2projTrueH1err,B4RadauIIA1L2projTrueSolverTime,B4RadauIIA1L2projTrueProjectorTime,B4RadauIIA1L2projTrueStepperSteps,B4RadauIIA1L2projTrueStepperNonlinearIts,B4RadauIIA1L2projTrueStepperLinearIts,B4RadauIIA2L2projTrueL2err,B4RadauIIA2L2projTrueH1err,B4RadauIIA2L2projTrueSolverTime,B4RadauIIA2L2projTrueProjectorTime,B4RadauIIA2L2projTrueStepperSteps,B4RadauIIA2L2projTrueStepperNonlinearIts,B4RadauIIA2L2projTrueStepperLinearIts,B4RadauIIA3L2projTrueL2err,B4RadauIIA3L2projTrueH1err,B4RadauIIA3L2projTrueSolverTime,B4RadauIIA3L2projTrueProjectorTime,B4RadauIIA3L2projTrueStepperSteps,B4RadauIIA3L2projTrueStepperNonlinearIts,B4RadauIIA3L2projTrueStepperLinearIts,B4RadauIIA4L2projTrueL2err,B4RadauIIA4L2projTrueH1err,B4RadauIIA4L2projTrueSolverTime,B4RadauIIA4L2projTrueProjectorTime,B4RadauIIA4L2projTrueStepperSteps,B4RadauIIA4L2projTrueStepperNonlinearIts,B4RadauIIA4L2projTrueStepperLinearIts,L1RadauIIA1H1projTrueL2err,L1RadauIIA1H1projTrueH1err,L1RadauIIA1H1projTrueSolverTime,L1RadauIIA1H1projTrueProjectorTime,L1RadauIIA1H1projTrueStepperSteps,L1RadauIIA1H1projTrueStepperNonlinearIts,L1RadauIIA1H1projTrueStepperLinearIts,L1RadauIIA2H1projTrueL2err,L1RadauIIA2H1projTrueH1err,L1RadauIIA2H1projTrueSolverTime,L1RadauIIA2H1projTrueProjectorTime,L1RadauIIA2H1projTrueStepperSteps,L1RadauIIA2H1projTrueStepperNonlinearIts,L1RadauIIA2H1projTrueStepperLinearIts,L1RadauIIA3H1projTrueL2err,L1RadauIIA3H1projTrueH1err,L1RadauIIA3H1projTrueSolverTime,L1RadauIIA3H1projTrueProjectorTime,L1RadauIIA3H1projTrueStepperSteps,L1RadauIIA3H1projTrueStepperNonlinearIts,L1RadauIIA3H1projTrueStepperLinearIts,L1RadauIIA4H1projTrueL2err,L1RadauIIA4H1projTrueH1err,L1RadauIIA4H1projTrueSolverTime,L1RadauIIA4H1projTrueProjectorTime,L1RadauIIA4H1projTrueStepperSteps,L1RadauIIA4H1projTrueStepperNonlinearIts,L1RadauIIA4H1projTrueStepperLinearIts,L2RadauIIA1H1projTrueL2err,L2RadauIIA1H1projTrueH1err,L2RadauIIA1H1projTrueSolverTime,L2RadauIIA1H1projTrueProjectorTime,L2RadauIIA1H1projTrueStepperSteps,L2RadauIIA1H1projTrueStepperNonlinearIts,L2RadauIIA1H1projTrueStepperLinearIts,L2RadauIIA2H1projTrueL2err,L2RadauIIA2H1projTrueH1err,L2RadauIIA2H1projTrueSolverTime,L2RadauIIA2H1projTrueProjectorTime,L2RadauIIA2H1projTrueStepperSteps,L2RadauIIA2H1projTrueStepperNonlinearIts,L2RadauIIA2H1projTrueStepperLinearIts,L2RadauIIA3H1projTrueL2err,L2RadauIIA3H1projTrueH1err,L2RadauIIA3H1projTrueSolverTime,L2RadauIIA3H1projTrueProjectorTime,L2RadauIIA3H1projTrueStepperSteps,L2RadauIIA3H1projTrueStepperNonlinearIts,L2RadauIIA3H1projTrueStepperLinearIts,L2RadauIIA4H1projTrueL2err,L2RadauIIA4H1projTrueH1err,L2RadauIIA4H1projTrueSolverTime,L2RadauIIA4H1projTrueProjectorTime,L2RadauIIA4H1projTrueStepperSteps,L2RadauIIA4H1projTrueStepperNonlinearIts,L2RadauIIA4H1projTrueStepperLinearIts,L3RadauIIA1H1projTrueL2err,L3RadauIIA1H1projTrueH1err,L3RadauIIA1H1projTrueSolverTime,L3RadauIIA1H1projTrueProjectorTime,L3RadauIIA1H1projTrueStepperSteps,L3RadauIIA1H1projTrueStepperNonlinearIts,L3RadauIIA1H1projTrueStepperLinearIts,L3RadauIIA2H1projTrueL2err,L3RadauIIA2H1projTrueH1err,L3RadauIIA2H1projTrueSolverTime,L3RadauIIA2H1projTrueProjectorTime,L3RadauIIA2H1projTrueStepperSteps,L3RadauIIA2H1projTrueStepperNonlinearIts,L3RadauIIA2H1projTrueStepperLinearIts,L3RadauIIA3H1projTrueL2err,L3RadauIIA3H1projTrueH1err,L3RadauIIA3H1projTrueSolverTime,L3RadauIIA3H1projTrueProjectorTime,L3RadauIIA3H1projTrueStepperSteps,L3RadauIIA3H1projTrueStepperNonlinearIts,L3RadauIIA3H1projTrueStepperLinearIts,L3RadauIIA4H1projTrueL2err,L3RadauIIA4H1projTrueH1err,L3RadauIIA4H1projTrueSolverTime,L3RadauIIA4H1projTrueProjectorTime,L3RadauIIA4H1projTrueStepperSteps,L3RadauIIA4H1projTrueStepperNonlinearIts,L3RadauIIA4H1projTrueStepperLinearIts,L4RadauIIA1H1projTrueL2err,L4RadauIIA1H1projTrueH1err,L4RadauIIA1H1projTrueSolverTime,L4RadauIIA1H1projTrueProjectorTime,L4RadauIIA1H1projTrueStepperSteps,L4RadauIIA1H1projTrueStepperNonlinearIts,L4RadauIIA1H1projTrueStepperLinearIts,L4RadauIIA2H1projTrueL2err,L4RadauIIA2H1projTrueH1err,L4RadauIIA2H1projTrueSolverTime,L4RadauIIA2H1projTrueProjectorTime,L4RadauIIA2H1projTrueStepperSteps,L4RadauIIA2H1projTrueStepperNonlinearIts,L4RadauIIA2H1projTrueStepperLinearIts,L4RadauIIA3H1projTrueL2err,L4RadauIIA3H1projTrueH1err,L4RadauIIA3H1projTrueSolverTime,L4RadauIIA3H1projTrueProjectorTime,L4RadauIIA3H1projTrueStepperSteps,L4RadauIIA3H1projTrueStepperNonlinearIts,L4RadauIIA3H1projTrueStepperLinearIts,L4RadauIIA4H1projTrueL2err,L4RadauIIA4H1projTrueH1err,L4RadauIIA4H1projTrueSolverTime,L4RadauIIA4H1projTrueProjectorTime,L4RadauIIA4H1projTrueStepperSteps,L4RadauIIA4H1projTrueStepperNonlinearIts,L4RadauIIA4H1projTrueStepperLinearIts,B1RadauIIA1H1projTrueL2err,B1RadauIIA1H1projTrueH1err,B1RadauIIA1H1projTrueSolverTime,B1RadauIIA1H1projTrueProjectorTime,B1RadauIIA1H1projTrueStepperSteps,B1RadauIIA1H1projTrueStepperNonlinearIts,B1RadauIIA1H1projTrueStepperLinearIts,B1RadauIIA2H1projTrueL2err,B1RadauIIA2H1projTrueH1err,B1RadauIIA2H1projTrueSolverTime,B1RadauIIA2H1projTrueProjectorTime,B1RadauIIA2H1projTrueStepperSteps,B1RadauIIA2H1projTrueStepperNonlinearIts,B1RadauIIA2H1projTrueStepperLinearIts,B1RadauIIA3H1projTrueL2err,B1RadauIIA3H1projTrueH1err,B1RadauIIA3H1projTrueSolverTime,B1RadauIIA3H1projTrueProjectorTime,B1RadauIIA3H1projTrueStepperSteps,B1RadauIIA3H1projTrueStepperNonlinearIts,B1RadauIIA3H1projTrueStepperLinearIts,B1RadauIIA4H1projTrueL2err,B1RadauIIA4H1projTrueH1err,B1RadauIIA4H1projTrueSolverTime,B1RadauIIA4H1projTrueProjectorTime,B1RadauIIA4H1projTrueStepperSteps,B1RadauIIA4H1projTrueStepperNonlinearIts,B1RadauIIA4H1projTrueStepperLinearIts,B2RadauIIA1H1projTrueL2err,B2RadauIIA1H1projTrueH1err,B2RadauIIA1H1projTrueSolverTime,B2RadauIIA1H1projTrueProjectorTime,B2RadauIIA1H1projTrueStepperSteps,B2RadauIIA1H1projTrueStepperNonlinearIts,B2RadauIIA1H1projTrueStepperLinearIts,B2RadauIIA2H1projTrueL2err,B2RadauIIA2H1projTrueH1err,B2RadauIIA2H1projTrueSolverTime,B2RadauIIA2H1projTrueProjectorTime,B2RadauIIA2H1projTrueStepperSteps,B2RadauIIA2H1projTrueStepperNonlinearIts,B2RadauIIA2H1projTrueStepperLinearIts,B2RadauIIA3H1projTrueL2err,B2RadauIIA3H1projTrueH1err,B2RadauIIA3H1projTrueSolverTime,B2RadauIIA3H1projTrueProjectorTime,B2RadauIIA3H1projTrueStepperSteps,B2RadauIIA3H1projTrueStepperNonlinearIts,B2RadauIIA3H1projTrueStepperLinearIts,B2RadauIIA4H1projTrueL2err,B2RadauIIA4H1projTrueH1err,B2RadauIIA4H1projTrueSolverTime,B2RadauIIA4H1projTrueProjectorTime,B2RadauIIA4H1projTrueStepperSteps,B2RadauIIA4H1projTrueStepperNonlinearIts,B2RadauIIA4H1projTrueStepperLinearIts,B3RadauIIA1H1projTrueL2err,B3RadauIIA1H1projTrueH1err,B3RadauIIA1H1projTrueSolverTime,B3RadauIIA1H1projTrueProjectorTime,B3RadauIIA1H1projTrueStepperSteps,B3RadauIIA1H1projTrueStepperNonlinearIts,B3RadauIIA1H1projTrueStepperLinearIts,B3RadauIIA2H1projTrueL2err,B3RadauIIA2H1projTrueH1err,B3RadauIIA2H1projTrueSolverTime,B3RadauIIA2H1projTrueProjectorTime,B3RadauIIA2H1projTrueStepperSteps,B3RadauIIA2H1projTrueStepperNonlinearIts,B3RadauIIA2H1projTrueStepperLinearIts,B3RadauIIA3H1projTrueL2err,B3RadauIIA3H1projTrueH1err,B3RadauIIA3H1projTrueSolverTime,B3RadauIIA3H1projTrueProjectorTime,B3RadauIIA3H1projTrueStepperSteps,B3RadauIIA3H1projTrueStepperNonlinearIts,B3RadauIIA3H1projTrueStepperLinearIts,B3RadauIIA4H1projTrueL2err,B3RadauIIA4H1projTrueH1err,B3RadauIIA4H1projTrueSolverTime,B3RadauIIA4H1projTrueProjectorTime,B3RadauIIA4H1projTrueStepperSteps,B3RadauIIA4H1projTrueStepperNonlinearIts,B3RadauIIA4H1projTrueStepperLinearIts,B4RadauIIA1H1projTrueL2err,B4RadauIIA1H1projTrueH1err,B4RadauIIA1H1projTrueSolverTime,B4RadauIIA1H1projTrueProjectorTime,B4RadauIIA1H1projTrueStepperSteps,B4RadauIIA1H1projTrueStepperNonlinearIts,B4RadauIIA1H1projTrueStepperLinearIts,B4RadauIIA2H1projTrueL2err,B4RadauIIA2H1projTrueH1err,B4RadauIIA2H1projTrueSolverTime,B4RadauIIA2H1projTrueProjectorTime,B4RadauIIA2H1projTrueStepperSteps,B4RadauIIA2H1projTrueStepperNonlinearIts,B4RadauIIA2H1projTrueStepperLinearIts,B4RadauIIA3H1projTrueL2err,B4RadauIIA3H1projTrueH1err,B4RadauIIA3H1projTrueSolverTime,B4RadauIIA3H1projTrueProjectorTime,B4RadauIIA3H1projTrueStepperSteps,B4RadauIIA3H1projTrueStepperNonlinearIts,B4RadauIIA3H1projTrueStepperLinearIts,B4RadauIIA4H1projTrueL2err,B4RadauIIA4H1projTrueH1err,B4RadauIIA4H1projTrueSolverTime,B4RadauIIA4H1projTrueProjectorTime,B4RadauIIA4H1projTrueStepperSteps,B4RadauIIA4H1projTrueStepperNonlinearIts,B4RadauIIA4H1projTrueStepperLinearIts,L1GaussLegendre1L2projTrueL2err,L1GaussLegendre1L2projTrueH1err,L1GaussLegendre1L2projTrueSolverTime,L1GaussLegendre1L2projTrueProjectorTime,L1GaussLegendre1L2projTrueStepperSteps,L1GaussLegendre1L2projTrueStepperNonlinearIts,L1GaussLegendre1L2projTrueStepperLinearIts,L1GaussLegendre2L2projTrueL2err,L1GaussLegendre2L2projTrueH1err,L1GaussLegendre2L2projTrueSolverTime,L1GaussLegendre2L2projTrueProjectorTime,L1GaussLegendre2L2projTrueStepperSteps,L1GaussLegendre2L2projTrueStepperNonlinearIts,L1GaussLegendre2L2projTrueStepperLinearIts,L1GaussLegendre3L2projTrueL2err,L1GaussLegendre3L2projTrueH1err,L1GaussLegendre3L2projTrueSolverTime,L1GaussLegendre3L2projTrueProjectorTime,L1GaussLegendre3L2projTrueStepperSteps,L1GaussLegendre3L2projTrueStepperNonlinearIts,L1GaussLegendre3L2projTrueStepperLinearIts,L1GaussLegendre4L2projTrueL2err,L1GaussLegendre4L2projTrueH1err,L1GaussLegendre4L2projTrueSolverTime,L1GaussLegendre4L2projTrueProjectorTime,L1GaussLegendre4L2projTrueStepperSteps,L1GaussLegendre4L2projTrueStepperNonlinearIts,L1GaussLegendre4L2projTrueStepperLinearIts,L2GaussLegendre1L2projTrueL2err,L2GaussLegendre1L2projTrueH1err,L2GaussLegendre1L2projTrueSolverTime,L2GaussLegendre1L2projTrueProjectorTime,L2GaussLegendre1L2projTrueStepperSteps,L2GaussLegendre1L2projTrueStepperNonlinearIts,L2GaussLegendre1L2projTrueStepperLinearIts,L2GaussLegendre2L2projTrueL2err,L2GaussLegendre2L2projTrueH1err,L2GaussLegendre2L2projTrueSolverTime,L2GaussLegendre2L2projTrueProjectorTime,L2GaussLegendre2L2projTrueStepperSteps,L2GaussLegendre2L2projTrueStepperNonlinearIts,L2GaussLegendre2L2projTrueStepperLinearIts,L2GaussLegendre3L2projTrueL2err,L2GaussLegendre3L2projTrueH1err,L2GaussLegendre3L2projTrueSolverTime,L2GaussLegendre3L2projTrueProjectorTime,L2GaussLegendre3L2projTrueStepperSteps,L2GaussLegendre3L2projTrueStepperNonlinearIts,L2GaussLegendre3L2projTrueStepperLinearIts,L2GaussLegendre4L2projTrueL2err,L2GaussLegendre4L2projTrueH1err,L2GaussLegendre4L2projTrueSolverTime,L2GaussLegendre4L2projTrueProjectorTime,L2GaussLegendre4L2projTrueStepperSteps,L2GaussLegendre4L2projTrueStepperNonlinearIts,L2GaussLegendre4L2projTrueStepperLinearIts,L3GaussLegendre1L2projTrueL2err,L3GaussLegendre1L2projTrueH1err,L3GaussLegendre1L2projTrueSolverTime,L3GaussLegendre1L2projTrueProjectorTime,L3GaussLegendre1L2projTrueStepperSteps,L3GaussLegendre1L2projTrueStepperNonlinearIts,L3GaussLegendre1L2projTrueStepperLinearIts,L3GaussLegendre2L2projTrueL2err,L3GaussLegendre2L2projTrueH1err,L3GaussLegendre2L2projTrueSolverTime,L3GaussLegendre2L2projTrueProjectorTime,L3GaussLegendre2L2projTrueStepperSteps,L3GaussLegendre2L2projTrueStepperNonlinearIts,L3GaussLegendre2L2projTrueStepperLinearIts,L3GaussLegendre3L2projTrueL2err,L3GaussLegendre3L2projTrueH1err,L3GaussLegendre3L2projTrueSolverTime,L3GaussLegendre3L2projTrueProjectorTime,L3GaussLegendre3L2projTrueStepperSteps,L3GaussLegendre3L2projTrueStepperNonlinearIts,L3GaussLegendre3L2projTrueStepperLinearIts,L3GaussLegendre4L2projTrueL2err,L3GaussLegendre4L2projTrueH1err,L3GaussLegendre4L2projTrueSolverTime,L3GaussLegendre4L2projTrueProjectorTime,L3GaussLegendre4L2projTrueStepperSteps,L3GaussLegendre4L2projTrueStepperNonlinearIts,L3GaussLegendre4L2projTrueStepperLinearIts,L4GaussLegendre1L2projTrueL2err,L4GaussLegendre1L2projTrueH1err,L4GaussLegendre1L2projTrueSolverTime,L4GaussLegendre1L2projTrueProjectorTime,L4GaussLegendre1L2projTrueStepperSteps,L4GaussLegendre1L2projTrueStepperNonlinearIts,L4GaussLegendre1L2projTrueStepperLinearIts,L4GaussLegendre2L2projTrueL2err,L4GaussLegendre2L2projTrueH1err,L4GaussLegendre2L2projTrueSolverTime,L4GaussLegendre2L2projTrueProjectorTime,L4GaussLegendre2L2projTrueStepperSteps,L4GaussLegendre2L2projTrueStepperNonlinearIts,L4GaussLegendre2L2projTrueStepperLinearIts,L4GaussLegendre3L2projTrueL2err,L4GaussLegendre3L2projTrueH1err,L4GaussLegendre3L2projTrueSolverTime,L4GaussLegendre3L2projTrueProjectorTime,L4GaussLegendre3L2projTrueStepperSteps,L4GaussLegendre3L2projTrueStepperNonlinearIts,L4GaussLegendre3L2projTrueStepperLinearIts,L4GaussLegendre4L2projTrueL2err,L4GaussLegendre4L2projTrueH1err,L4GaussLegendre4L2projTrueSolverTime,L4GaussLegendre4L2projTrueProjectorTime,L4GaussLegendre4L2projTrueStepperSteps,L4GaussLegendre4L2projTrueStepperNonlinearIts,L4GaussLegendre4L2projTrueStepperLinearIts,B1GaussLegendre1L2projTrueL2err,B1GaussLegendre1L2projTrueH1err,B1GaussLegendre1L2projTrueSolverTime,B1GaussLegendre1L2projTrueProjectorTime,B1GaussLegendre1L2projTrueStepperSteps,B1GaussLegendre1L2projTrueStepperNonlinearIts,B1GaussLegendre1L2projTrueStepperLinearIts,B1GaussLegendre2L2projTrueL2err,B1GaussLegendre2L2projTrueH1err,B1GaussLegendre2L2projTrueSolverTime,B1GaussLegendre2L2projTrueProjectorTime,B1GaussLegendre2L2projTrueStepperSteps,B1GaussLegendre2L2projTrueStepperNonlinearIts,B1GaussLegendre2L2projTrueStepperLinearIts,B1GaussLegendre3L2projTrueL2err,B1GaussLegendre3L2projTrueH1err,B1GaussLegendre3L2projTrueSolverTime,B1GaussLegendre3L2projTrueProjectorTime,B1GaussLegendre3L2projTrueStepperSteps,B1GaussLegendre3L2projTrueStepperNonlinearIts,B1GaussLegendre3L2projTrueStepperLinearIts,B1GaussLegendre4L2projTrueL2err,B1GaussLegendre4L2projTrueH1err,B1GaussLegendre4L2projTrueSolverTime,B1GaussLegendre4L2projTrueProjectorTime,B1GaussLegendre4L2projTrueStepperSteps,B1GaussLegendre4L2projTrueStepperNonlinearIts,B1GaussLegendre4L2projTrueStepperLinearIts,B2GaussLegendre1L2projTrueL2err,B2GaussLegendre1L2projTrueH1err,B2GaussLegendre1L2projTrueSolverTime,B2GaussLegendre1L2projTrueProjectorTime,B2GaussLegendre1L2projTrueStepperSteps,B2GaussLegendre1L2projTrueStepperNonlinearIts,B2GaussLegendre1L2projTrueStepperLinearIts,B2GaussLegendre2L2projTrueL2err,B2GaussLegendre2L2projTrueH1err,B2GaussLegendre2L2projTrueSolverTime,B2GaussLegendre2L2projTrueProjectorTime,B2GaussLegendre2L2projTrueStepperSteps,B2GaussLegendre2L2projTrueStepperNonlinearIts,B2GaussLegendre2L2projTrueStepperLinearIts,B2GaussLegendre3L2projTrueL2err,B2GaussLegendre3L2projTrueH1err,B2GaussLegendre3L2projTrueSolverTime,B2GaussLegendre3L2projTrueProjectorTime,B2GaussLegendre3L2projTrueStepperSteps,B2GaussLegendre3L2projTrueStepperNonlinearIts,B2GaussLegendre3L2projTrueStepperLinearIts,B2GaussLegendre4L2projTrueL2err,B2GaussLegendre4L2projTrueH1err,B2GaussLegendre4L2projTrueSolverTime,B2GaussLegendre4L2projTrueProjectorTime,B2GaussLegendre4L2projTrueStepperSteps,B2GaussLegendre4L2projTrueStepperNonlinearIts,B2GaussLegendre4L2projTrueStepperLinearIts,B3GaussLegendre1L2projTrueL2err,B3GaussLegendre1L2projTrueH1err,B3GaussLegendre1L2projTrueSolverTime,B3GaussLegendre1L2projTrueProjectorTime,B3GaussLegendre1L2projTrueStepperSteps,B3GaussLegendre1L2projTrueStepperNonlinearIts,B3GaussLegendre1L2projTrueStepperLinearIts,B3GaussLegendre2L2projTrueL2err,B3GaussLegendre2L2projTrueH1err,B3GaussLegendre2L2projTrueSolverTime,B3GaussLegendre2L2projTrueProjectorTime,B3GaussLegendre2L2projTrueStepperSteps,B3GaussLegendre2L2projTrueStepperNonlinearIts,B3GaussLegendre2L2projTrueStepperLinearIts,B3GaussLegendre3L2projTrueL2err,B3GaussLegendre3L2projTrueH1err,B3GaussLegendre3L2projTrueSolverTime,B3GaussLegendre3L2projTrueProjectorTime,B3GaussLegendre3L2projTrueStepperSteps,B3GaussLegendre3L2projTrueStepperNonlinearIts,B3GaussLegendre3L2projTrueStepperLinearIts,B3GaussLegendre4L2projTrueL2err,B3GaussLegendre4L2projTrueH1err,B3GaussLegendre4L2projTrueSolverTime,B3GaussLegendre4L2projTrueProjectorTime,B3GaussLegendre4L2projTrueStepperSteps,B3GaussLegendre4L2projTrueStepperNonlinearIts,B3GaussLegendre4L2projTrueStepperLinearIts,B4GaussLegendre1L2projTrueL2err,B4GaussLegendre1L2projTrueH1err,B4GaussLegendre1L2projTrueSolverTime,B4GaussLegendre1L2projTrueProjectorTime,B4GaussLegendre1L2projTrueStepperSteps,B4GaussLegendre1L2projTrueStepperNonlinearIts,B4GaussLegendre1L2projTrueStepperLinearIts,B4GaussLegendre2L2projTrueL2err,B4GaussLegendre2L2projTrueH1err,B4GaussLegendre2L2projTrueSolverTime,B4GaussLegendre2L2projTrueProjectorTime,B4GaussLegendre2L2projTrueStepperSteps,B4GaussLegendre2L2projTrueStepperNonlinearIts,B4GaussLegendre2L2projTrueStepperLinearIts,B4GaussLegendre3L2projTrueL2err,B4GaussLegendre3L2projTrueH1err,B4GaussLegendre3L2projTrueSolverTime,B4GaussLegendre3L2projTrueProjectorTime,B4GaussLegendre3L2projTrueStepperSteps,B4GaussLegendre3L2projTrueStepperNonlinearIts,B4GaussLegendre3L2projTrueStepperLinearIts,B4GaussLegendre4L2projTrueL2err,B4GaussLegendre4L2projTrueH1err,B4GaussLegendre4L2projTrueSolverTime,B4GaussLegendre4L2projTrueProjectorTime,B4GaussLegendre4L2projTrueStepperSteps,B4GaussLegendre4L2projTrueStepperNonlinearIts,B4GaussLegendre4L2projTrueStepperLinearIts,L1GaussLegendre1H1projTrueL2err,L1GaussLegendre1H1projTrueH1err,L1GaussLegendre1H1projTrueSolverTime,L1GaussLegendre1H1projTrueProjectorTime,L1GaussLegendre1H1projTrueStepperSteps,L1GaussLegendre1H1projTrueStepperNonlinearIts,L1GaussLegendre1H1projTrueStepperLinearIts,L1GaussLegendre2H1projTrueL2err,L1GaussLegendre2H1projTrueH1err,L1GaussLegendre2H1projTrueSolverTime,L1GaussLegendre2H1projTrueProjectorTime,L1GaussLegendre2H1projTrueStepperSteps,L1GaussLegendre2H1projTrueStepperNonlinearIts,L1GaussLegendre2H1projTrueStepperLinearIts,L1GaussLegendre3H1projTrueL2err,L1GaussLegendre3H1projTrueH1err,L1GaussLegendre3H1projTrueSolverTime,L1GaussLegendre3H1projTrueProjectorTime,L1GaussLegendre3H1projTrueStepperSteps,L1GaussLegendre3H1projTrueStepperNonlinearIts,L1GaussLegendre3H1projTrueStepperLinearIts,L1GaussLegendre4H1projTrueL2err,L1GaussLegendre4H1projTrueH1err,L1GaussLegendre4H1projTrueSolverTime,L1GaussLegendre4H1projTrueProjectorTime,L1GaussLegendre4H1projTrueStepperSteps,L1GaussLegendre4H1projTrueStepperNonlinearIts,L1GaussLegendre4H1projTrueStepperLinearIts,L2GaussLegendre1H1projTrueL2err,L2GaussLegendre1H1projTrueH1err,L2GaussLegendre1H1projTrueSolverTime,L2GaussLegendre1H1projTrueProjectorTime,L2GaussLegendre1H1projTrueStepperSteps,L2GaussLegendre1H1projTrueStepperNonlinearIts,L2GaussLegendre1H1projTrueStepperLinearIts,L2GaussLegendre2H1projTrueL2err,L2GaussLegendre2H1projTrueH1err,L2GaussLegendre2H1projTrueSolverTime,L2GaussLegendre2H1projTrueProjectorTime,L2GaussLegendre2H1projTrueStepperSteps,L2GaussLegendre2H1projTrueStepperNonlinearIts,L2GaussLegendre2H1projTrueStepperLinearIts,L2GaussLegendre3H1projTrueL2err,L2GaussLegendre3H1projTrueH1err,L2GaussLegendre3H1projTrueSolverTime,L2GaussLegendre3H1projTrueProjectorTime,L2GaussLegendre3H1projTrueStepperSteps,L2GaussLegendre3H1projTrueStepperNonlinearIts,L2GaussLegendre3H1projTrueStepperLinearIts,L2GaussLegendre4H1projTrueL2err,L2GaussLegendre4H1projTrueH1err,L2GaussLegendre4H1projTrueSolverTime,L2GaussLegendre4H1projTrueProjectorTime,L2GaussLegendre4H1projTrueStepperSteps,L2GaussLegendre4H1projTrueStepperNonlinearIts,L2GaussLegendre4H1projTrueStepperLinearIts,L3GaussLegendre1H1projTrueL2err,L3GaussLegendre1H1projTrueH1err,L3GaussLegendre1H1projTrueSolverTime,L3GaussLegendre1H1projTrueProjectorTime,L3GaussLegendre1H1projTrueStepperSteps,L3GaussLegendre1H1projTrueStepperNonlinearIts,L3GaussLegendre1H1projTrueStepperLinearIts,L3GaussLegendre2H1projTrueL2err,L3GaussLegendre2H1projTrueH1err,L3GaussLegendre2H1projTrueSolverTime,L3GaussLegendre2H1projTrueProjectorTime,L3GaussLegendre2H1projTrueStepperSteps,L3GaussLegendre2H1projTrueStepperNonlinearIts,L3GaussLegendre2H1projTrueStepperLinearIts,L3GaussLegendre3H1projTrueL2err,L3GaussLegendre3H1projTrueH1err,L3GaussLegendre3H1projTrueSolverTime,L3GaussLegendre3H1projTrueProjectorTime,L3GaussLegendre3H1projTrueStepperSteps,L3GaussLegendre3H1projTrueStepperNonlinearIts,L3GaussLegendre3H1projTrueStepperLinearIts,L3GaussLegendre4H1projTrueL2err,L3GaussLegendre4H1projTrueH1err,L3GaussLegendre4H1projTrueSolverTime,L3GaussLegendre4H1projTrueProjectorTime,L3GaussLegendre4H1projTrueStepperSteps,L3GaussLegendre4H1projTrueStepperNonlinearIts,L3GaussLegendre4H1projTrueStepperLinearIts,L4GaussLegendre1H1projTrueL2err,L4GaussLegendre1H1projTrueH1err,L4GaussLegendre1H1projTrueSolverTime,L4GaussLegendre1H1projTrueProjectorTime,L4GaussLegendre1H1projTrueStepperSteps,L4GaussLegendre1H1projTrueStepperNonlinearIts,L4GaussLegendre1H1projTrueStepperLinearIts,L4GaussLegendre2H1projTrueL2err,L4GaussLegendre2H1projTrueH1err,L4GaussLegendre2H1projTrueSolverTime,L4GaussLegendre2H1projTrueProjectorTime,L4GaussLegendre2H1projTrueStepperSteps,L4GaussLegendre2H1projTrueStepperNonlinearIts,L4GaussLegendre2H1projTrueStepperLinearIts,L4GaussLegendre3H1projTrueL2err,L4GaussLegendre3H1projTrueH1err,L4GaussLegendre3H1projTrueSolverTime,L4GaussLegendre3H1projTrueProjectorTime,L4GaussLegendre3H1projTrueStepperSteps,L4GaussLegendre3H1projTrueStepperNonlinearIts,L4GaussLegendre3H1projTrueStepperLinearIts,L4GaussLegendre4H1projTrueL2err,L4GaussLegendre4H1projTrueH1err,L4GaussLegendre4H1projTrueSolverTime,L4GaussLegendre4H1projTrueProjectorTime,L4GaussLegendre4H1projTrueStepperSteps,L4GaussLegendre4H1projTrueStepperNonlinearIts,L4GaussLegendre4H1projTrueStepperLinearIts,B1GaussLegendre1H1projTrueL2err,B1GaussLegendre1H1projTrueH1err,B1GaussLegendre1H1projTrueSolverTime,B1GaussLegendre1H1projTrueProjectorTime,B1GaussLegendre1H1projTrueStepperSteps,B1GaussLegendre1H1projTrueStepperNonlinearIts,B1GaussLegendre1H1projTrueStepperLinearIts,B1GaussLegendre2H1projTrueL2err,B1GaussLegendre2H1projTrueH1err,B1GaussLegendre2H1projTrueSolverTime,B1GaussLegendre2H1projTrueProjectorTime,B1GaussLegendre2H1projTrueStepperSteps,B1GaussLegendre2H1projTrueStepperNonlinearIts,B1GaussLegendre2H1projTrueStepperLinearIts,B1GaussLegendre3H1projTrueL2err,B1GaussLegendre3H1projTrueH1err,B1GaussLegendre3H1projTrueSolverTime,B1GaussLegendre3H1projTrueProjectorTime,B1GaussLegendre3H1projTrueStepperSteps,B1GaussLegendre3H1projTrueStepperNonlinearIts,B1GaussLegendre3H1projTrueStepperLinearIts,B1GaussLegendre4H1projTrueL2err,B1GaussLegendre4H1projTrueH1err,B1GaussLegendre4H1projTrueSolverTime,B1GaussLegendre4H1projTrueProjectorTime,B1GaussLegendre4H1projTrueStepperSteps,B1GaussLegendre4H1projTrueStepperNonlinearIts,B1GaussLegendre4H1projTrueStepperLinearIts,B2GaussLegendre1H1projTrueL2err,B2GaussLegendre1H1projTrueH1err,B2GaussLegendre1H1projTrueSolverTime,B2GaussLegendre1H1projTrueProjectorTime,B2GaussLegendre1H1projTrueStepperSteps,B2GaussLegendre1H1projTrueStepperNonlinearIts,B2GaussLegendre1H1projTrueStepperLinearIts,B2GaussLegendre2H1projTrueL2err,B2GaussLegendre2H1projTrueH1err,B2GaussLegendre2H1projTrueSolverTime,B2GaussLegendre2H1projTrueProjectorTime,B2GaussLegendre2H1projTrueStepperSteps,B2GaussLegendre2H1projTrueStepperNonlinearIts,B2GaussLegendre2H1projTrueStepperLinearIts,B2GaussLegendre3H1projTrueL2err,B2GaussLegendre3H1projTrueH1err,B2GaussLegendre3H1projTrueSolverTime,B2GaussLegendre3H1projTrueProjectorTime,B2GaussLegendre3H1projTrueStepperSteps,B2GaussLegendre3H1projTrueStepperNonlinearIts,B2GaussLegendre3H1projTrueStepperLinearIts,B2GaussLegendre4H1projTrueL2err,B2GaussLegendre4H1projTrueH1err,B2GaussLegendre4H1projTrueSolverTime,B2GaussLegendre4H1projTrueProjectorTime,B2GaussLegendre4H1projTrueStepperSteps,B2GaussLegendre4H1projTrueStepperNonlinearIts,B2GaussLegendre4H1projTrueStepperLinearIts,B3GaussLegendre1H1projTrueL2err,B3GaussLegendre1H1projTrueH1err,B3GaussLegendre1H1projTrueSolverTime,B3GaussLegendre1H1projTrueProjectorTime,B3GaussLegendre1H1projTrueStepperSteps,B3GaussLegendre1H1projTrueStepperNonlinearIts,B3GaussLegendre1H1projTrueStepperLinearIts,B3GaussLegendre2H1projTrueL2err,B3GaussLegendre2H1projTrueH1err,B3GaussLegendre2H1projTrueSolverTime,B3GaussLegendre2H1projTrueProjectorTime,B3GaussLegendre2H1projTrueStepperSteps,B3GaussLegendre2H1projTrueStepperNonlinearIts,B3GaussLegendre2H1projTrueStepperLinearIts,B3GaussLegendre3H1projTrueL2err,B3GaussLegendre3H1projTrueH1err,B3GaussLegendre3H1projTrueSolverTime,B3GaussLegendre3H1projTrueProjectorTime,B3GaussLegendre3H1projTrueStepperSteps,B3GaussLegendre3H1projTrueStepperNonlinearIts,B3GaussLegendre3H1projTrueStepperLinearIts,B3GaussLegendre4H1projTrueL2err,B3GaussLegendre4H1projTrueH1err,B3GaussLegendre4H1projTrueSolverTime,B3GaussLegendre4H1projTrueProjectorTime,B3GaussLegendre4H1projTrueStepperSteps,B3GaussLegendre4H1projTrueStepperNonlinearIts,B3GaussLegendre4H1projTrueStepperLinearIts,B4GaussLegendre1H1projTrueL2err,B4GaussLegendre1H1projTrueH1err,B4GaussLegendre1H1projTrueSolverTime,B4GaussLegendre1H1projTrueProjectorTime,B4GaussLegendre1H1projTrueStepperSteps,B4GaussLegendre1H1projTrueStepperNonlinearIts,B4GaussLegendre1H1projTrueStepperLinearIts,B4GaussLegendre2H1projTrueL2err,B4GaussLegendre2H1projTrueH1err,B4GaussLegendre2H1projTrueSolverTime,B4GaussLegendre2H1projTrueProjectorTime,B4GaussLegendre2H1projTrueStepperSteps,B4GaussLegendre2H1projTrueStepperNonlinearIts,B4GaussLegendre2H1projTrueStepperLinearIts,B4GaussLegendre3H1projTrueL2err,B4GaussLegendre3H1projTrueH1err,B4GaussLegendre3H1projTrueSolverTime,B4GaussLegendre3H1projTrueProjectorTime,B4GaussLegendre3H1projTrueStepperSteps,B4GaussLegendre3H1projTrueStepperNonlinearIts,B4GaussLegendre3H1projTrueStepperLinearIts,B4GaussLegendre4H1projTrueL2err,B4GaussLegendre4H1projTrueH1err,B4GaussLegendre4H1projTrueSolverTime,B4GaussLegendre4H1projTrueProjectorTime,B4GaussLegendre4H1projTrueStepperSteps,B4GaussLegendre4H1projTrueStepperNonlinearIts,B4GaussLegendre4H1projTrueStepperLinearIts
0.00031705341068381245,0.13965935842110588,0.11346716101979837,0.05553925194544718,1,1,1,0.0003959935053248126,0.13965820423618883,0.43960089702159166,0.06157269899267703,1,1,34,0.0003766421502874832,0.1396527519200694,0.8682386089931242,0.08330653398297727,1,1,39,0.0003810915740799634,0.1396537645066008,1.424568519985769,0.08122644299874082,1,1,40,6.72955153732208e-06,0.0023742472263396726,0.4881576009793207,0.23876695497892797,1,1,1,2.525794372147506e-06,0.0023736689350947133,1.7613475089892745,0.25638191698817536,1,1,84,2.5297663157784366e-06,0.0023736677409642837,4.5253406899864785,0.25820145895704627,1,1,123,2.5283974392851273e-06,0.002373668362480187,8.463793211965822,0.2604267970309593,1,1,138,6.256272734107199e-06,5.878965407665218e-05,1.4056418319814838,0.6824932749732397,1,1,1,1.3449094664621475e-07,2.8103433654196047e-05,5.905825140012894,0.4843560980516486,1,1,108,2.578967289952372e-07,2.6997243001791533e-05,16.900767229963094,0.714859350991901,1,1,172,2.423983674903637e-07,2.6993457997982767e-05,31.681682566995732,0.7338078410248272,1,1,200,6.256232411122131e-06,5.224118278788168e-05,3.0979680150048807,1.1866467599757016,1,1,1,2.6193506031389855e-07,1.6530547147825265e-06,13.628602773009334,1.3101764059974812,1,1,133,3.5751090693567927e-07,1.7418396911121345e-06,45.221347700979095,1.274040321004577,1,1,226,3.1479058638118466e-07,1.5379014563911049e-06,84.01435803703498,1.2803624059888534,1,1,274,0.00031705341068382254,0.13965935842110597,0.12196822196710855,0.06158177903853357,1,1,1,0.00039599350532483826,0.1396582042361886,0.4836707980139181,0.0665412190137431,1,1,34,0.0003766421502875076,0.13965275192006937,0.9250149810104631,0.08643424697220325,1,1,39,0.0003810915740799875,0.13965376450660089,1.4796522609540261,0.08481821796158329,1,1,40,6.7798239067710295e-06,0.0024329037440151417,0.514067335985601,0.28279995400225744,1,1,1,2.613295140461298e-06,0.002439838691654008,1.4657920370227657,0.2943994009983726,1,1,50,2.6130106245041072e-06,0.0024396245320858407,3.3213620739988983,0.2962246769457124,1,1,62,2.613499936843693e-06,0.002439808559916452,5.916449728014413,0.2964131400221959,1,1,67,6.256577501106135e-06,5.896681385290898e-05,1.4405030920170248,0.5930989739717916,1,1,1,5.907198034557793e-08,2.8388876768794197e-05,4.946820513985585,0.6069120439933613,1,1,75,1.6458548109386995e-07,2.8579543158581038e-05,12.615340884018224,0.6098155609797686,1,1,107,1.1639680060661921e-07,2.846712479779103e-05,22.234501771978103,0.6355486229876988,1,1,117,6.256238226280603e-06,5.2248332681984105e-05,3.119207225041464,1.1502403629710898,1,1,1,1.1439837442268876e-07,3.559716665102454e-06,11.228492749971338,1.1917849829769693,1,1,93,2.1057024117170225e-07,5.033132989455912e-06,32.560047440987546,1.1853334990446456,1,1,141,1.884432308695429e-07,4.66995073833153e-06,57.068330670008436,1.2421112449956127,1,1,158,0.0003290849685927389,0.1396262657944005,0.11838524200720713,1.6221829330315813,1,1,1,0.0004095014687074699,0.13961531671391894,0.4755397429689765,1.6155396380345337,1,1,34,0.0003887233057505459,0.13961548710456356,0.919040264969226,1.59135525097372,1,1,39,0.0003934139380515196,0.13961530336837316,1.4546899879933335,1.5736306380131282,1,1,40,6.729624957368566e-06,0.0023742467410309007,0.5073036489775404,13.42585409298772,1,1,1,2.528094925001591e-06,0.002373666067398788,1.7897104840376414,13.410780998005066,1,1,84,2.5321271761502096e-06,0.002373666065811857,4.625964021019172,13.629913057025988,1,1,123,2.531617847784234e-06,0.0023736660431696666,8.596987396012992,13.458528670016676,1,1,138,6.256272955501644e-06,5.8789656039116534e-05,1.4263547779992223,66.4980858740164,1,1,1,1.079683524587521e-07,2.699164594812483e-05,6.040409452980384,66.5370573909604,1,1,108,2.5834702613999246e-07,2.699690726869569e-05,17.190151100978255,67.41579215199454,1,1,172,2.43501355708229e-07,2.6992606154984464e-05,31.9799881830113,67.50716056901729,1,1,200,6.2561682068785e-06,5.224111449434408e-05,3.106624805019237,205.49439033400267,1,1,1,2.4865444825137797e-07,1.6310243271478627e-06,13.786842972040176,207.56949791003717,1,1,133,3.570361691200073e-07,1.7399451877590402e-06,45.600848436006345,207.80222583399154,1,1,226,3.133777904374147e-07,1.5345037343719278e-06,84.97164396598237,208.92526296398137,1,1,274,0.0003290849685927503,0.13962626579440054,0.12043037597322837,1.648841453017667,1,1,1,0.00040950146870749273,0.13961531671391908,0.4926597769954242,1.6410625339485705,1,1,34,0.00038872330575056836,0.13961548710456367,0.9398371590068564,1.6313115069642663,1,1,39,0.00039341393805153826,0.1396153033683732,1.4838483959902078,1.6117832830059342,1,1,40,2.0163853945342634e-05,0.0023851336861518795,0.5178727610036731,9.176785878022201,1,1,1,1.6785289490937067e-05,0.002384588259562465,1.4910930439946242,9.232696557999589,1,1,50,1.6714053632928e-05,0.002384588220450275,3.3599105320172384,9.242697131994646,1,1,62,1.680112016598635e-05,0.0023845882833307725,6.009749129996635,9.215605088043958,1,1,67,6.269907000477767e-06,5.890884340639416e-05,1.4543866029707715,20.82375499000773,1,1,1,3.1829964773082196e-07,2.7347679823584106e-05,5.075164204987232,20.94241062400397,1,1,75,3.698089145939364e-07,2.734378909723364e-05,12.884306815976743,20.904730822017882,1,1,107,3.507640810302019e-07,2.734247520893466e-05,22.585292062023655,20.98771679197671,1,1,117,6.2562204255299015e-06,5.2241129796043796e-05,3.1837286460213363,68.9207404180197,1,1,1,1.0487461156690162e-07,9.602850474742286e-07,11.548958401952405,74.81646966497647,1,1,93,2.099390551804298e-07,1.080948730228995e-06,33.00695447099861,70.79317820898723,1,1,141,1.819270793401488e-07,1.0069068317209277e-06,57.862233394000214,70.60622316703666,1,1,158,0.0004901142144617504,0.14019415411774128,0.12199445196893066,0.08367957698646933,1,1,1,0.00035778435009931715,0.14027032474048268,0.46038634702563286,0.08859604102326557,1,1,25,0.00039961580707888243,0.13999670846660162,0.8932309680385515,0.08928060403559357,1,1,29,0.00037390115244371,0.1401761427513585,1.4398514759959653,0.08716271497542039,1,1,30,3.909183561343567e-06,0.0023937941139286494,0.5231464119860902,0.33352717297384515,1,1,1,2.522408789246121e-06,0.0023775322061519635,1.6096577019779943,0.27018036699155346,1,1,61,2.5361706787112854e-06,0.00237754726905972,3.716048069007229,0.3474135010037571,1,1,80,2.521928507026588e-06,0.0023775066227435895,6.966844098002184,0.270018297014758,1,1,92,2.886872810580461e-06,0.0003745098336269466,1.4627815689891577,0.7004831240046769,1,1,1,1.2570423399089884e-07,3.159665445426249e-05,5.073213855968788,0.4970279819681309,1,1,79,1.2345237233735603e-07,3.143922745275874e-05,12.729243702022359,0.4976381059968844,1,1,109,1.2585051438268122e-07,3.162519996594822e-05,23.421420598984696,0.5507616699906066,1,1,127,2.8920227499929554e-06,0.0004556851541707196,3.1611268980195746,1.2055829979944974,1,1,1,1.8164657821329834e-07,2.5004696842834483e-06,11.560254561016336,1.3029942229622975,1,1,98,1.6059776225238022e-07,2.104103539470986e-06,32.08900255401386,1.3459651099983603,1,1,138,1.979791700380047e-07,2.032648879312125e-06,59.177010858024005,1.3216704279766418,1,1,167,0.0004901142144617814,0.14019415411774158,0.12278998998226598,0.08340800000587478,1,1,1,0.0003577843500993344,0.14027032474048287,0.46461939200526103,0.09001974097918719,1,1,25,0.00039961580707890666,0.13999670846660156,0.9061776190064847,0.08760754100512713,1,1,29,0.0003739011524437321,0.1401761427513585,1.4342376489657909,0.08616949297720566,1,1,30,3.975509620819728e-06,0.002456073577074531,0.5168937130365521,0.37252113403519616,1,1,1,2.608536522581043e-06,0.0024452141210798257,1.3623110939515755,0.2147174990386702,1,1,37,2.6266090392947076e-06,0.0024415385743966206,2.9395764840301126,0.3866779939853586,1,1,45,2.6100561410458468e-06,0.0024460487776979773,5.216371101967525,0.29977279697777703,1,1,48,2.886842405606088e-06,0.00037468132027515565,1.4551712300162762,0.5976047629956156,1,1,1,8.831766650859171e-08,3.269589179967117e-05,4.305402745027095,0.6152773780049756,1,1,55,6.599312030664205e-08,3.196200097542318e-05,10.051016102021094,0.6161001119762659,1,1,70,7.587970627948668e-08,3.259837590176353e-05,17.848498842970002,0.6353457189979963,1,1,80,2.8920252554375017e-06,0.00045568686184125,3.1435153710190207,1.1593437279807404,1,1,1,7.802593657521958e-08,2.995984660710283e-06,9.54129115800606,1.2080155900330283,1,1,66,9.941011897048206e-08,3.029277555237257e-06,24.80502009304473,1.244506506016478,1,1,90,1.0966680079990912e-07,3.038481169039824e-06,44.62272576801479,1.1985747740254737,1,1,105,0.0005188129312899381,0.14030529152617424,0.11943837802391499,1.5821623459924012,1,1,1,0.0003664702432576205,0.14024327004175932,0.45873622095678,1.6417550049955025,1,1,25,0.00043647315271537826,0.1401867143824689,0.8841449429746717,1.5866440850077197,1,1,29,0.000383309330610453,0.14014507701949822,1.418638717965223,1.596785505011212,1,1,30,4.539209202925436e-06,0.0023777452671912658,0.5119123259792104,13.133085857029073,1,1,1,2.5234919801634958e-06,0.0023775354245366086,1.5816020930069499,13.499616769026034,1,1,61,2.5590093474580904e-06,0.0023775230602794527,3.6828961949795485,13.365823419997469,1,1,80,2.5218537460369506e-06,0.0023775079223329098,6.891279798001051,13.341080754995346,1,1,92,3.7338510516443646e-06,4.373524460308852e-05,1.4361589660402387,66.87207059405046,1,1,1,7.120345802801888e-08,3.1061762152043665e-05,5.068271554016974,66.04846862901468,1,1,79,9.710394017098715e-08,3.1038604220368756e-05,12.737769611994736,66.14245871501043,1,1,109,7.385869989287962e-08,3.10266150013351e-05,23.19358324498171,66.0977667439729,1,1,127,3.7335994820476826e-06,3.085538471100645e-05,3.134356055990793,206.7272101729759,1,1,1,1.4774264969139083e-07,2.4507965908019175e-06,11.476016158005223,205.64510656701168,1,1,98,1.1235826470738684e-07,2.074582552267828e-06,31.783535097027197,208.53129010798875,1,1,138,1.3927946582034096e-07,1.9800435537314744e-06,58.73539915098809,205.819540107972,1,1,167,0.0005188129312899618,0.1403052915261745,0.11826001503504813,1.5507978099631146,1,1,1,0.00036647024325763765,0.14024327004175938,0.4593476970330812,1.6130387139855884,1,1,25,0.00043647315271539387,0.14018671438246882,0.8782777589512989,1.5743376019527204,1,1,29,0.00038330933061047354,0.14014507701949835,1.397154985985253,1.5768545030150563,1,1,30,3.347529531385699e-05,0.0024462923638943744,0.5010073279845528,9.06102030997863,1,1,1,2.618863739354288e-06,0.002445244473812778,1.3366604250040837,8.722391351009719,1,1,37,3.294562892468933e-05,0.002445064293465041,2.895869522995781,9.084696820005774,1,1,45,2.650306172141736e-06,0.002444591796875078,5.137753218004946,8.703460457967594,1,1,48,3.7615935587721153e-06,4.4922294025722174e-05,1.433711072022561,20.536533000995405,1,1,1,7.717312613583818e-08,3.260466738614135e-05,4.288873803976458,20.499190455011558,1,1,55,6.342198093216902e-07,3.2590988271807256e-05,9.9951274979976,20.608888523012865,1,1,70,3.0215029530696485e-08,3.256267405978178e-05,17.7716155310045,19.8155578210135,1,1,80,3.733678561083969e-06,3.080866737240527e-05,3.1047123759635724,67.55845263495576,1,1,1,8.285165644091162e-08,1.3741655413306617e-06,9.49171540903626,65.85075495496858,1,1,66,3.863962028547162e-08,8.634734684357345e-07,24.627721333003137,63.89976650197059,1,1,90,3.904566667330093e-08,5.947211746556449e-07,44.278521258966066,64.14572341600433,1,1,105
0.00031705341068381245,0.13965935842110588,0.11359834496397525,0.05537943803938106,1,1,1,0.0003959935053248126,0.13965820423618883,0.43832598900189623,0.06172677600989118,1,1,34,0.0003766421502874832,0.1396527519200694,0.8656990280142054,0.08295436098705977,1,1,39,0.0003810915740799634,0.1396537645066008,1.4226780490134843,0.08155427902238443,1,1,40,6.72955153732208e-06,0.0023742472263396726,0.4912804869818501,0.2394578629755415,1,1,1,2.525794372147506e-06,0.0023736689350947133,1.743644257017877,0.25476632703794166,1,1,84,2.5297663157784366e-06,0.0023736677409642837,4.527918175968807,0.25677279802039266,1,1,123,2.5283974392851273e-06,0.002373668362480187,8.467265093000606,0.260553932050243,1,1,138,6.256272734107199e-06,5.878965407665218e-05,1.4035794389783405,0.6813749729772098,1,1,1,1.3449094664621475e-07,2.8103433654196047e-05,5.946830278029665,0.48546002502553165,1,1,108,2.578967289952372e-07,2.6997243001791533e-05,16.958021079015452,0.7183783480431885,1,1,172,2.423983674903637e-07,2.6993457997982767e-05,31.665342218999285,0.7611957759945653,1,1,200,6.256232411122131e-06,5.224118278788168e-05,3.0778264370164834,1.1848513989825733,1,1,1,2.6193506031389855e-07,1.6530547147825265e-06,13.674923046026379,1.3101143810199574,1,1,133,3.5751090693567927e-07,1.7418396911121345e-06,45.301236400031485,1.3112391969771124,1,1,226,3.1479058638118466e-07,1.5379014563911049e-06,83.99804799101548,1.334730226022657,1,1,274,0.00031705341068382254,0.13965935842110597,0.12218186497921124,0.06145642400952056,1,1,1,0.00039599350532483826,0.1396582042361886,0.4846112299710512,0.06683463900117204,1,1,34,0.0003766421502875076,0.13965275192006937,0.9251712450059131,0.08627871103817597,1,1,39,0.0003810915740799875,0.13965376450660089,1.4679359100409783,0.08420340600423515,1,1,40,6.7798239067710295e-06,0.0024329037440151417,0.5161193559761159,0.2828100359765813,1,1,1,2.613295140461298e-06,0.002439838691654008,1.4527041550027207,0.2943364459788427,1,1,50,2.6130106245041072e-06,0.0024396245320858407,3.3142668979708105,0.29642481298651546,1,1,62,2.613499936843693e-06,0.002439808559916452,5.915256550011691,0.2944071000092663,1,1,67,6.256577501106135e-06,5.896681385290898e-05,1.4303008919814602,0.5885592799750157,1,1,1,5.907198034557793e-08,2.8388876768794197e-05,4.963961258996278,0.6086294500273652,1,1,75,1.6458548109386995e-07,2.8579543158581038e-05,12.647261058969889,0.6122191890026443,1,1,107,1.1639680060661921e-07,2.846712479779103e-05,22.140773691004142,0.6286110309883952,1,1,117,6.256238226280603e-06,5.2248332681984105e-05,3.1149422219605185,1.149754082027357,1,1,1,1.1439837442268876e-07,3.559716665102454e-06,11.272606897982769,1.1825914130313322,1,1,93,2.1057024117170225e-07,5.033132989455912e-06,32.52248494903324,1.197657770011574,1,1,141,1.884432308695429e-07,4.66995073833153e-06,57.044179562013596,1.2246286029694602,1,1,158,0.0003290849685927389,0.1396262657944005,0.11873743799515069,1.6237835979554802,1,1,1,0.0004095014687074699,0.13961531671391894,0.4726383490487933,1.6151793039753102,1,1,34,0.0003887233057505459,0.13961548710456356,0.9163704760139808,1.5892745130113326,1,1,39,0.0003934139380515196,0.13961530336837316,1.4645535530289635,1.579942021984607,1,1,40,6.729624957368566e-06,0.0023742467410309007,0.5066119550028816,13.382217322010547,1,1,1,2.528094925001591e-06,0.002373666067398788,1.7815474120434374,13.433372369967401,1,1,84,2.5321271761502096e-06,0.002373666065811857,4.636796770966612,13.627738725976087,1,1,123,2.531617847784234e-06,0.0023736660431696666,8.602687489998061,13.451524665986653,1,1,138,6.256272955501644e-06,5.8789656039116534e-05,1.4252376930089667,66.46595147502376,1,1,1,1.079683524587521e-07,2.699164594812483e-05,6.033920904970728,66.41179492499214,1,1,108,2.5834702613999246e-07,2.699690726869569e-05,17.13753186399117,67.38558801903855,1,1,172,2.43501355708229e-07,2.6992606154984464e-05,31.90001168695744,67.45401260704966,1,1,200,6.2561682068785e-06,5.224111449434408e-05,3.1335618490120396,205.83198740298394,1,1,1,2.4865444825137797e-07,1.6310243271478627e-06,13.77833720803028,207.55715535301715,1,1,133,3.570361691200073e-07,1.7399451877590402e-06,45.7254564500181,207.82613894803217,1,1,226,3.133777904374147e-07,1.5345037343719278e-06,84.48682165204082,209.06158275302732,1,1,274,0.0003290849685927503,0.13962626579440054,0.11964011797681451,1.6491959750419483,1,1,1,0.00040950146870749273,0.13961531671391908,0.48832809599116445,1.642236862971913,1,1,34,0.00038872330575056836,0.13961548710456367,0.9387326309806667,1.6292453680071048,1,1,39,0.00039341393805153826,0.1396153033683732,1.4995585750439204,1.6206192990066484,1,1,40,2.0163853945342634e-05,0.0023851336861518795,0.5212380060111172,9.210559598985128,1,1,1,1.6785289490937067e-05,0.002384588259562465,1.4980412140139379,9.237389847985469,1,1,50,1.6714053632928e-05,0.002384588220450275,3.3691542290034704,9.226420144026633,1,1,62,1.680112016598635e-05,0.0023845882833307725,6.045408116013277,9.228445895947516,1,1,67,6.269907000477767e-06,5.890884340639416e-05,1.4577042359742336,20.83403589599766,1,1,1,3.1829964773082196e-07,2.7347679823584106e-05,5.068444229953457,20.903675667999778,1,1,75,3.698089145939364e-07,2.734378909723364e-05,12.866603210975882,20.87114770198241,1,1,107,3.507640810302019e-07,2.734247520893466e-05,22.70970909501193,21.00223292299779,1,1,117,6.2562204255299015e-06,5.2241129796043796e-05,3.308014489011839,68.98856369697023,1,1,1,1.0487461156690162e-07,9.602850474742286e-07,11.53506764699705,74.8424726339872,1,1,93,2.099390551804298e-07,1.080948730228995e-06,33.03749166498892,70.78013622999424,1,1,141,1.819270793401488e-07,1.0069068317209277e-06,57.93364177196054,70.485845799034,1,1,158,0.0004901142144617504,0.14019415411774128,0.12138300598599017,0.08400861400878057,1,1,1,0.00035778435009931715,0.14027032474048268,0.46446064696647227,0.08939782902598381,1,1,25,0.00039961580707888243,0.13999670846660162,0.8926506870193407,0.08990711101796478,1,1,29,0.00037390115244371,0.1401761427513585,1.4231227550189942,0.08610591501928866,1,1,30,3.909183561343567e-06,0.0023937941139286494,0.5192922659916803,0.33493002102477476,1,1,1,2.522408789246121e-06,0.0023775322061519635,1.5988475719932467,0.26963065401650965,1,1,61,2.5361706787112854e-06,0.00237754726905972,3.720083791995421,0.3478834299603477,1,1,80,2.521928507026588e-06,0.0023775066227435895,6.972704928019084,0.26916514098411426,1,1,92,2.886872810580461e-06,0.0003745098336269466,1.4544086020323448,0.6982000439893454,1,1,1,1.2570423399089884e-07,3.159665445426249e-05,5.096418851986527,0.49743342003785074,1,1,79,1.2345237233735603e-07,3.143922745275874e-05,12.753525156003889,0.49738485395209864,1,1,109,1.2585051438268122e-07,3.162519996594822e-05,23.430789106001612,0.5503017980372533,1,1,127,2.8920227499929554e-06,0.0004556851541707196,3.178878062986769,1.2020263649756089,1,1,1,1.8164657821329834e-07,2.5004696842834483e-06,11.548264904005919,1.336537908995524,1,1,98,1.6059776225238022e-07,2.104103539470986e-06,32.12516666902229,1.2949636050034314,1,1,138,1.979791700380047e-07,2.032648879312125e-06,59.02508499001851,1.3460719509748742,1,1,167,0.0004901142144617814,0.14019415411774158,0.12284008401911706,0.08309171994915232,1,1,1,0.0003577843500993344,0.14027032474048287,0.47141925001051277,0.09091962600359693,1,1,25,0.00039961580707890666,0.13999670846660156,0.9030827460228465,0.08721664594486356,1,1,29,0.0003739011524437321,0.1401761427513585,1.4260600139969029,0.08571256301365793,1,1,30,3.975509620819728e-06,0.002456073577074531,0.5186953399679624,0.3731558980070986,1,1,1,2.608536522581043e-06,0.0024452141210798257,1.3541635799920186,0.21368227998027578,1,1,37,2.6266090392947076e-06,0.0024415385743966206,2.946227908018045,0.38596807298017666,1,1,45,2.6100561410458468e-06,0.0024460487776979773,5.239617791026831,0.2995865650009364,1,1,48,2.886842405606088e-06,0.00037468132027515565,1.4577735029743053,0.5987904939684086,1,1,1,8.831766650859171e-08,3.269589179967117e-05,4.33108810603153,0.6161672730231658,1,1,55,6.599312030664205e-08,3.196200097542318e-05,10.094691851001699,0.6165467029786669,1,1,70,7.587970627948668e-08,3.259837590176353e-05,17.852357594005298,0.6701068080146797,1,1,80,2.8920252554375017e-06,0.00045568686184125,3.149161453009583,1.1587294830242172,1,1,1,7.802593657521958e-08,2.995984660710283e-06,9.546943859022576,1.1907161350245588,1,1,66,9.941011897048206e-08,3.029277555237257e-06,24.83402707602363,1.2279041560250334,1,1,90,1.0966680079990912e-07,3.038481169039824e-06,44.501615891989786,1.2507036059978418,1,1,105,0.0005188129312899381,0.14030529152617424,0.11825428099837154,1.5767705970210955,1,1,1,0.0003664702432576205,0.14024327004175932,0.458926537015941,1.6356481760158204,1,1,25,0.00043647315271537826,0.1401867143824689,0.8871195449610241,1.5863414600025862,1,1,29,0.000383309330610453,0.14014507701949822,1.4323122259811498,1.6023499709554017,1,1,30,4.539209202925436e-06,0.0023777452671912658,0.5097115369862877,13.086645055969711,1,1,1,2.5234919801634958e-06,0.0023775354245366086,1.5895048240199685,13.529276870947797,1,1,61,2.5590093474580904e-06,0.0023775230602794527,3.6806455820333213,13.360439830983523,1,1,80,2.5218537460369506e-06,0.0023775079223329098,6.883353044046089,13.349260228977073,1,1,92,3.7338510516443646e-06,4.373524460308852e-05,1.4440800699521787,67.03120524296537,1,1,1,7.120345802801888e-08,3.1061762152043665e-05,5.0669180219992995,66.01802829199005,1,1,79,9.710394017098715e-08,3.1038604220368756e-05,12.708611125010066,66.17039056104841,1,1,109,7.385869989287962e-08,3.10266150013351e-05,23.29445515695261,66.21953861700604,1,1,127,3.7335994820476826e-06,3.085538471100645e-05,3.1341763669624925,206.92297311901348,1,1,1,1.4774264969139083e-07,2.4507965908019175e-06,11.50727934698807,205.82225129799917,1,1,98,1.1235826470738684e-07,2.074582552267828e-06,31.85221120301867,208.57482444902416,1,1,138,1.3927946582034096e-07,1.9800435537314744e-06,58.65714075701544,205.9211356950109,1,1,167,0.0005188129312899618,0.1403052915261745,0.11903398699359968,1.5515452719992027,1,1,1,0.00036647024325763765,0.14024327004175938,0.4582798370392993,1.6161739199887961,1,1,25,0.00043647315271539387,0.14018671438246882,0.8887916160165332,1.5745963240042329,1,1,29,0.00038330933061047354,0.14014507701949835,1.4090909140068106,1.5867884660256095,1,1,30,3.347529531385699e-05,0.0024462923638943744,0.5076705649844371,9.055496773973573,1,1,1,2.618863739354288e-06,0.002445244473812778,1.3397053409717046,8.711849690997042,1,1,37,3.294562892468933e-05,0.002445064293465041,2.9117380770039745,9.090378475026228,1,1,45,2.650306172141736e-06,0.002444591796875078,5.189798076986335,8.720584480033722,1,1,48,3.7615935587721153e-06,4.4922294025722174e-05,1.4316608890076168,20.49489892902784,1,1,1,7.717312613583818e-08,3.260466738614135e-05,4.293089909013361,20.50891968101496,1,1,55,6.342198093216902e-07,3.2590988271807256e-05,9.99754493200453,20.57333666802151,1,1,70,3.0215029530696485e-08,3.256267405978178e-05,17.752673276001588,19.791745405003894,1,1,80,3.733678561083969e-06,3.080866737240527e-05,3.120613042032346,67.61936967197107,1,1,1,8.285165644091162e-08,1.3741655413306617e-06,9.495986722991802,65.84684689401183,1,1,66,3.863962028547162e-08,8.634734684357345e-07,24.65342829900328,63.84828188701067,1,1,90,3.904566667330093e-08,5.947211746556449e-07,44.37466748402221,64.06220133602619,1,1,105
0.00031705341068381245,0.13965935842110588,0.11428290896583349,0.05585187399992719,1,1,1,0.0003959935053248126,0.13965820423618883,0.4401032609748654,0.06391582801006734,1,1,34,0.0003766421502874832,0.1396527519200694,0.8702366939978674,0.0826745160156861,1,1,39,0.0003810915740799634,0.1396537645066008,1.4287966859992594,0.0817875920329243,1,1,40,6.72955153732208e-06,0.0023742472263396726,0.48857600102201104,0.24083466798765585,1,1,1,2.525794372147506e-06,0.0023736689350947133,1.7484885359881446,0.2559571159654297,1,1,84,2.5297663157784366e-06,0.0023736677409642837,4.483202756033279,0.25668755697552115,1,1,123,2.5283974392851273e-06,0.002373668362480187,8.477481861948036,0.26012463500956073,1,1,138,6.256272734107199e-06,5.878965407665218e-05,1.4012287419755012,0.6838000420248136,1,1,1,1.3449094664621475e-07,2.8103433654196047e-05,5.941768379998393,0.4857108190190047,1,1,108,2.578967289952372e-07,2.6997243001791533e-05,16.96258117601974,0.7186101609840989,1,1,172,2.423983674903637e-07,2.6993457997982767e-05,31.736225358967204,0.7683058229740709,1,1,200,6.256232411122131e-06,5.224118278788168e-05,3.0818565470399335,1.1865868929889984,1,1,1,2.6193506031389855e-07,1.6530547147825265e-06,13.674207367992494,1.278913702990394,1,1,133,3.5751090693567927e-07,1.7418396911121345e-06,45.29969679901842,1.2843220579670742,1,1,226,3.1479058638118466e-07,1.5379014563911049e-06,84.4980345479562,1.2843276740168221,1,1,274,0.00031705341068382254,0.13965935842110597,0.12175234901951626,0.06134763400768861,1,1,1,0.00039599350532483826,0.1396582042361886,0.4826216940418817,0.06667168100830168,1,1,34,0.0003766421502875076,0.13965275192006937,0.9225398620474152,0.08679597004083917,1,1,39,0.0003810915740799875,0.13965376450660089,1.4786654449999332,0.08452743501402438,1,1,40,6.7798239067710295e-06,0.0024329037440151417,0.5128121639718302,0.282737284025643,1,1,1,2.613295140461298e-06,0.002439838691654008,1.469506889989134,0.2972564810188487,1,1,50,2.6130106245041072e-06,0.0024396245320858407,3.312636848015245,0.29641727200942114,1,1,62,2.613499936843693e-06,0.002439808559916452,5.942888074030634,0.29510890803067014,1,1,67,6.256577501106135e-06,5.896681385290898e-05,1.4340677249711007,0.5910161570063792,1,1,1,5.907198034557793e-08,2.8388876768794197e-05,4.945352151989937,0.6099109810311347,1,1,75,1.6458548109386995e-07,2.8579543158581038e-05,12.611492300988175,0.6124207520042546,1,1,107,1.1639680060661921e-07,2.846712479779103e-05,22.25160049297847,0.6307837459607981,1,1,117,6.256238226280603e-06,5.2248332681984105e-05,3.0901239680242725,1.1460000409861095,1,1,1,1.1439837442268876e-07,3.559716665102454e-06,11.298008147976361,1.198897370020859,1,1,93,2.1057024117170225e-07,5.033132989455912e-06,32.510246263991576,1.234867814986501,1,1,141,1.884432308695429e-07,4.66995073833153e-06,57.290792913001496,1.2330065669957548,1,1,158,0.0003290849685927389,0.1396262657944005,0.11793798703001812,1.62380086700432,1,1,1,0.0004095014687074699,0.13961531671391894,0.4705088759656064,1.608120571996551,1,1,34,0.0003887233057505459,0.13961548710456356,0.9249654079903848,1.6041487859911285,1,1,39,0.0003934139380515196,0.13961530336837316,1.467808150977362,1.584356300008949,1,1,40,6.729624957368566e-06,0.0023742467410309007,0.5044849580153823,13.410746609035414,1,1,1,2.528094925001591e-06,0.002373666067398788,1.7964885819819756,13.43677289801417,1,1,84,2.5321271761502096e-06,0.002373666065811857,4.641342613031156,13.651519395993091,1,1,123,2.531617847784234e-06,0.0023736660431696666,8.520310035033617,13.464493306993973,1,1,138,6.256272955501644e-06,5.8789656039116534e-05,1.429621352988761,66.52599104202818,1,1,1,1.079683524587521e-07,2.699164594812483e-05,6.041741734952666,66.55282250797609,1,1,108,2.5834702613999246e-07,2.699690726869569e-05,17.15713790396694,67.43884756299667,1,1,172,2.43501355708229e-07,2.6992606154984464e-05,31.93301675701514,67.40328667499125,1,1,200,6.2561682068785e-06,5.224111449434408e-05,3.114691747003235,206.14415621495573,1,1,1,2.4865444825137797e-07,1.6310243271478627e-06,13.760481507051736,207.82495053700404,1,1,133,3.570361691200073e-07,1.7399451877590402e-06,45.597288558026776,207.7802186899935,1,1,226,3.133777904374147e-07,1.5345037343719278e-06,84.93377234099898,209.7262918310007,1,1,274,0.0003290849685927503,0.13962626579440054,0.11959408596158028,1.6489104519714601,1,1,1,0.00040950146870749273,0.13961531671391908,0.4915935020544566,1.633102271007374,1,1,34,0.00038872330575056836,0.13961548710456367,0.9445070109795779,1.630576222029049,1,1,39,0.00039341393805153826,0.1396153033683732,1.5021480600116774,1.6200723290094174,1,1,40,2.0163853945342634e-05,0.0023851336861518795,0.5181562500074506,9.183240913960617,1,1,1,1.6785289490937067e-05,0.002384588259562465,1.4888146850280464,9.233130524982698,1,1,50,1.6714053632928e-05,0.002384588220450275,3.3551024949993007,9.219043910037726,1,1,62,1.680112016598635e-05,0.0023845882833307725,6.0096450470155105,9.24959043902345,1,1,67,6.269907000477767e-06,5.890884340639416e-05,1.4655617399839684,20.800191507965792,1,1,1,3.1829964773082196e-07,2.7347679823584106e-05,5.08353492495371,20.963909923972096,1,1,75,3.698089145939364e-07,2.734378909723364e-05,12.88472987501882,20.876184961991385,1,1,107,3.507640810302019e-07,2.734247520893466e-05,22.7591794510372,21.01646068599075,1,1,117,6.2562204255299015e-06,5.2241129796043796e-05,3.2867528409697115,68.91038732597372,1,1,1,1.0487461156690162e-07,9.602850474742286e-07,11.537222275976092,74.78790720598772,1,1,93,2.099390551804298e-07,1.080948730228995e-06,32.96177516505122,70.55492872803006,1,1,141,1.819270793401488e-07,1.0069068317209277e-06,57.80109761597123,70.47582477098331,1,1,158,0.0004901142144617504,0.14019415411774128,0.12106015795143321,0.08403288602130488,1,1,1,0.00035778435009931715,0.14027032474048268,0.46076401899335906,0.08964268100680783,1,1,25,0.00039961580707888243,0.13999670846660162,0.8921002250281163,0.09058222797466442,1,1,29,0.00037390115244371,0.1401761427513585,1.4390169830294326,0.08784966502571478,1,1,30,3.909183561343567e-06,0.0023937941139286494,0.519880470004864,0.3323838579817675,1,1,1,2.522408789246121e-06,0.0023775322061519635,1.599428923043888,0.2708157370216213,1,1,61,2.5361706787112854e-06,0.00237754726905972,3.7112361880135722,0.35163461801130325,1,1,80,2.521928507026588e-06,0.0023775066227435895,6.971152258978691,0.26916873501613736,1,1,92,2.886872810580461e-06,0.0003745098336269466,1.4551549130119383,0.6998299420229159,1,1,1,1.2570423399089884e-07,3.159665445426249e-05,5.0964744400116615,0.4969604380312376,1,1,79,1.2345237233735603e-07,3.143922745275874e-05,12.749864550016355,0.49792247195728123,1,1,109,1.2585051438268122e-07,3.162519996594822e-05,23.498676205053926,0.5190073030535132,1,1,127,2.8920227499929554e-06,0.0004556851541707196,3.16046845598612,1.2046899530105293,1,1,1,1.8164657821329834e-07,2.5004696842834483e-06,11.565538802009542,1.3089918759651482,1,1,98,1.6059776225238022e-07,2.104103539470986e-06,32.1271571550169,1.2932128449901938,1,1,138,1.979791700380047e-07,2.032648879312125e-06,59.030627626983915,1.346366283018142,1,1,167,0.0004901142144617814,0.14019415411774158,0.12143104197457433,0.08416630304418504,1,1,1,0.0003577843500993344,0.14027032474048287,0.46665518498048186,0.09129009902244434,1,1,25,0.00039961580707890666,0.13999670846660156,0.8994917559903115,0.08687105303397402,1,1,29,0.0003739011524437321,0.1401761427513585,1.439782917033881,0.08674943202640861,1,1,30,3.975509620819728e-06,0.002456073577074531,0.5140422079712152,0.37516833399422467,1,1,1,2.608536522581043e-06,0.0024452141210798257,1.3565141140134074,0.21312504599336535,1,1,37,2.6266090392947076e-06,0.0024415385743966206,2.9506449819891714,0.3886555340141058,1,1,45,2.6100561410458468e-06,0.0024460487776979773,5.253927686018869,0.29955087800044566,1,1,48,2.886842405606088e-06,0.00037468132027515565,1.4558496910030954,0.5971034769900143,1,1,1,8.831766650859171e-08,3.269589179967117e-05,4.321024568984285,0.6194518859847449,1,1,55,6.599312030664205e-08,3.196200097542318e-05,10.073617936985102,0.6164505979977548,1,1,70,7.587970627948668e-08,3.259837590176353e-05,17.843413838010747,0.6382539130281657,1,1,80,2.8920252554375017e-06,0.00045568686184125,3.138645653030835,1.1550028109923005,1,1,1,7.802593657521958e-08,2.995984660710283e-06,9.566782733018044,1.244317766977474,1,1,66,9.941011897048206e-08,3.029277555237257e-06,24.779707342968322,1.1978938590036705,1,1,90,1.0966680079990912e-07,3.038481169039824e-06,44.619625963037834,1.2166654710308649,1,1,105,0.0005188129312899381,0.14030529152617424,0.11844439205015078,1.5743248089565895,1,1,1,0.0003664702432576205,0.14024327004175932,0.45649521599989384,1.6280801449902356,1,1,25,0.00043647315271537826,0.1401867143824689,0.8890238549793139,1.596747472009156,1,1,29,0.000383309330610453,0.14014507701949822,1.4210523250512779,1.6041973739629611,1,1,30,4.539209202925436e-06,0.0023777452671912658,0.5092581430217251,13.049922394973692,1,1,1,2.5234919801634958e-06,0.0023775354245366086,1.5883082590298727,13.536008380993735,1,1,61,2.5590093474580904e-06,0.0023775230602794527,3.6886858419748023,13.361061048984993,1,1,80,2.5218537460369506e-06,0.0023775079223329098,6.881747268023901,13.331469515978824,1,1,92,3.7338510516443646e-06,4.373524460308852e-05,1.4380997190019116,67.0584988599876,1,1,1,7.120345802801888e-08,3.1061762152043665e-05,5.057004646980204,66.04940830101259,1,1,79,9.710394017098715e-08,3.1038604220368756e-05,12.661903717031237,66.15570383600425,1,1,109,7.385869989287962e-08,3.10266150013351e-05,23.238561894046143,66.12169972603442,1,1,127,3.7335994820476826e-06,3.085538471100645e-05,3.1366050519864075,207.10409487201832,1,1,1,1.4774264969139083e-07,2.4507965908019175e-06,11.532623632985633,205.7955853259773,1,1,98,1.1235826470738684e-07,2.074582552267828e-06,31.770131205033977,208.50283158704406,1,1,138,1.3927946582034096e-07,1.9800435537314744e-06,58.59462886303663,205.9857155230129,1,1,167,0.0005188129312899618,0.1403052915261745,0.11887807003222406,1.5566362839890644,1,1,1,0.00036647024325763765,0.14024327004175938,0.45565910497680306,1.607136928010732,1,1,25,0.00043647315271539387,0.14018671438246882,0.8947481699869968,1.5775359849794768,1,1,29,0.00038330933061047354,0.14014507701949835,1.4106236229999922,1.5885060790460557,1,1,30,3.347529531385699e-05,0.0024462923638943744,0.5028416619752534,9.050116161000915,1,1,1,2.618863739354288e-06,0.002445244473812778,1.3367598709883168,8.717273085960187,1,1,37,3.294562892468933e-05,0.002445064293465041,2.897074716980569,9.099670920986682,1,1,45,2.650306172141736e-06,0.002444591796875078,5.168719407985918,8.725610441004392,1,1,48,3.7615935587721153e-06,4.4922294025722174e-05,1.4326111749978736,20.51209023001138,1,1,1,7.717312613583818e-08,3.260466738614135e-05,4.290576756990049,20.52212114300346,1,1,55,6.342198093216902e-07,3.2590988271807256e-05,9.977172604005318,20.59189433697611,1,1,70,3.0215029530696485e-08,3.256267405978178e-05,17.729000640043523,19.824389338027686,1,1,80,3.733678561083969e-06,3.080866737240527e-05,3.1132072689943016,67.57620396302082,1,1,1,8.285165644091162e-08,1.3741655413306617e-06,9.497048550983891,65.71390140004223,1,1,66,3.863962028547162e-08,8.634734684357345e-07,24.622683949011844,63.9600204420276,1,1,90,3.904566667330093e-08,5.947211746556449e-07,44.16345176298637,64.12865549500566,1,1,105
0.00031705341068381245,0.13965935842110588,0.1152390549541451,0.05635204701684415,1,1,1,0.0003959935053248126,0.13965820423618883,0.44291211996460333,0.06304621399613097,1,1,34,0.0003766421502874832,0.1396527519200694,0.8827242520055734,0.08242351101944223,1,1,39,0.0003810915740799634,0.1396537645066008,1.4226786579820327,0.08137835800880566,1,1,40,6.72955153732208e-06,0.0023742472263396726,0.48968441801844165,0.2403815719881095,1,1,1,2.525794372147506e-06,0.0023736689350947133,1.7543204199755564,0.25659085699589923,1,1,84,2.5297663157784366e-06,0.0023736677409642837,4.548764135048259,0.25868613098282367,1,1,123,2.5283974392851273e-06,0.002373668362480187,8.448461331019644,0.2605309039936401,1,1,138,6.256272734107199e-06,5.878965407665218e-05,1.3926271990058012,0.6792622029897757,1,1,1,1.3449094664621475e-07,2.8103433654196047e-05,5.939459911023732,0.48439311800757423,1,1,108,2.578967289952372e-07,2.6997243001791533e-05,17.003019032010343,0.7184820499969646,1,1,172,2.423983674903637e-07,2.6993457997982767e-05,31.774038270988967,0.7408495440031402,1,1,200,6.256232411122131e-06,5.224118278788168e-05,3.0856498149805702,1.1817481109756045,1,1,1,2.6193506031389855e-07,1.6530547147825265e-06,13.636389097024221,1.302200497011654,1,1,133,3.5751090693567927e-07,1.7418396911121345e-06,45.41725768899778,1.2772615189896896,1,1,226,3.1479058638118466e-07,1.5379014563911049e-06,84.45977842103457,1.2858525600167923,1,1,274,0.00031705341068382254,0.13965935842110597,0.12175455101532862,0.061708877969067544,1,1,1,0.00039599350532483826,0.1396582042361886,0.48389630095334724,0.06659022998064756,1,1,34,0.0003766421502875076,0.13965275192006937,0.9188019550056197,0.08508614497259259,1,1,39,0.0003810915740799875,0.13965376450660089,1.479750937956851,0.08441594598116353,1,1,40,6.7798239067710295e-06,0.0024329037440151417,0.5025893959682435,0.2857343510258943,1,1,1,2.613295140461298e-06,0.002439838691654008,1.4656145360204391,0.2952681169845164,1,1,50,2.6130106245041072e-06,0.0024396245320858407,3.2979297710116953,0.29538395698182285,1,1,62,2.613499936843693e-06,0.002439808559916452,5.927174095995724,0.2950476119876839,1,1,67,6.256577501106135e-06,5.896681385290898e-05,1.4222757859970443,0.5898821390001103,1,1,1,5.907198034557793e-08,2.8388876768794197e-05,4.955257229972631,0.6094628970022313,1,1,75,1.6458548109386995e-07,2.8579543158581038e-05,12.598562784027308,0.6095275719999336,1,1,107,1.1639680060661921e-07,2.846712479779103e-05,22.144397764990572,0.6420837990008295,1,1,117,6.256238226280603e-06,5.2248332681984105e-05,3.1072808919707313,1.147034322959371,1,1,1,1.1439837442268876e-07,3.559716665102454e-06,11.301630661997478,1.1883051000186242,1,1,93,2.1057024117170225e-07,5.033132989455912e-06,32.573128994961735,1.2143296069698408,1,1,141,1.884432308695429e-07,4.66995073833153e-06,57.33772890100954,1.2447518270346336,1,1,158,0.0003290849685927389,0.1396262657944005,0.11797780601773411,1.623023334017489,1,1,1,0.0004095014687074699,0.13961531671391894,0.4736152969999239,1.6081585659994744,1,1,34,0.0003887233057505459,0.13961548710456356,0.9089592749951407,1.5811841930262744,1,1,39,0.0003934139380515196,0.13961530336837316,1.4750247150077485,1.5844845210085623,1,1,40,6.729624957368566e-06,0.0023742467410309007,0.505532781011425,13.379794526961632,1,1,1,2.528094925001591e-06,0.002373666067398788,1.7898251650040038,13.430977234966122,1,1,84,2.5321271761502096e-06,0.002373666065811857,4.633508587023243,13.642359004996251,1,1,123,2.531617847784234e-06,0.0023736660431696666,8.606229405035265,13.474972449999768,1,1,138,6.256272955501644e-06,5.8789656039116534e-05,1.4323058809968643,66.50375803100178,1,1,1,1.079683524587521e-07,2.699164594812483e-05,6.041752310004085,66.54369973402936,1,1,108,2.5834702613999246e-07,2.699690726869569e-05,17.15924481797265,67.37331847299356,1,1,172,2.43501355708229e-07,2.6992606154984464e-05,31.973536456993315,67.48693305399502,1,1,200,6.2561682068785e-06,5.224111449434408e-05,3.1236915119807236,205.99856201803777,1,1,1,2.4865444825137797e-07,1.6310243271478627e-06,13.810479950974695,207.81784619099926,1,1,133,3.570361691200073e-07,1.7399451877590402e-06,45.679344487027265,208.17388012999436,1,1,226,3.133777904374147e-07,1.5345037343719278e-06,85.23853018600494,210.15418713795952,1,1,274,0.0003290849685927503,0.13962626579440054,0.11974605603609234,1.6513738599605858,1,1,1,0.00040950146870749273,0.13961531671391908,0.4897763470071368,1.6361007059458643,1,1,34,0.00038872330575056836,0.13961548710456367,0.9304773559560999,1.6115509290248156,1,1,39,0.00039341393805153826,0.1396153033683732,1.4876035200431943,1.6165926399989985,1,1,40,2.0163853945342634e-05,0.0023851336861518795,0.5191688810009509,9.199859430955257,1,1,1,1.6785289490937067e-05,0.002384588259562465,1.4906725389882922,9.239386833971366,1,1,50,1.6714053632928e-05,0.002384588220450275,3.34662548097549,9.210596228018403,1,1,62,1.680112016598635e-05,0.0023845882833307725,6.068115946021862,9.249517262971494,1,1,67,6.269907000477767e-06,5.890884340639416e-05,1.4634644250036217,20.818178914953023,1,1,1,3.1829964773082196e-07,2.7347679823584106e-05,5.07324995304225,20.993950512027368,1,1,75,3.698089145939364e-07,2.734378909723364e-05,12.905131587991491,20.886874170042574,1,1,107,3.507640810302019e-07,2.734247520893466e-05,22.700853488000575,20.996442275005393,1,1,117,6.2562204255299015e-06,5.2241129796043796e-05,3.1905457549728453,68.91176394402282,1,1,1,1.0487461156690162e-07,9.602850474742286e-07,11.544389181013685,74.71710309799528,1,1,93,2.099390551804298e-07,1.080948730228995e-06,32.93883672403172,70.57859944400843,1,1,141,1.819270793401488e-07,1.0069068317209277e-06,57.7742626509862,70.35681047703838,1,1,158,0.0004901142144617504,0.14019415411774128,0.12125023896805942,0.08402181701967493,1,1,1,0.00035778435009931715,0.14027032474048268,0.4619242529734038,0.0902945669949986,1,1,25,0.00039961580707888243,0.13999670846660162,0.8852012349525467,0.08825060003437102,1,1,29,0.00037390115244371,0.1401761427513585,1.4345600489759818,0.08676146599464118,1,1,30,3.909183561343567e-06,0.0023937941139286494,0.5167244330514222,0.33142031100578606,1,1,1,2.522408789246121e-06,0.0023775322061519635,1.6126085139694624,0.26975200802553445,1,1,61,2.5361706787112854e-06,0.00237754726905972,3.7128403310198337,0.34796500694938004,1,1,80,2.521928507026588e-06,0.0023775066227435895,6.893094386032317,0.270341522002127,1,1,92,2.886872810580461e-06,0.0003745098336269466,1.439140434958972,0.6975058889947832,1,1,1,1.2570423399089884e-07,3.159665445426249e-05,5.107718404964544,0.4995121840038337,1,1,79,1.2345237233735603e-07,3.143922745275874e-05,12.758084220986348,0.4988413010141812,1,1,109,1.2585051438268122e-07,3.162519996594822e-05,23.40955932199722,0.5413555270060897,1,1,127,2.8920227499929554e-06,0.0004556851541707196,3.2343712730216794,1.204984001989942,1,1,1,1.8164657821329834e-07,2.5004696842834483e-06,11.596700505993795,1.292694203031715,1,1,98,1.6059776225238022e-07,2.104103539470986e-06,32.11484308098443,1.2898610009578988,1,1,138,1.979791700380047e-07,2.032648879312125e-06,59.21287454199046,1.330003363022115,1,1,167,0.0004901142144617814,0.14019415411774158,0.12328266794793308,0.08307463198434561,1,1,1,0.0003577843500993344,0.14027032474048287,0.4702140430454165,0.0890598789555952,1,1,25,0.00039961580707890666,0.13999670846660156,0.8941799339954741,0.08833472896367311,1,1,29,0.0003739011524437321,0.1401761427513585,1.4291162999579683,0.0859464940149337,1,1,30,3.975509620819728e-06,0.002456073577074531,0.5147665730328299,0.3713993059936911,1,1,1,2.608536522581043e-06,0.0024452141210798257,1.3627214870066382,0.21344748296542093,1,1,37,2.6266090392947076e-06,0.0024415385743966206,2.944514008995611,0.38745272503001615,1,1,45,2.6100561410458468e-06,0.0024460487776979773,5.2375205449643545,0.30002932000206783,1,1,48,2.886842405606088e-06,0.00037468132027515565,1.4547917650197633,0.5970941300038248,1,1,1,8.831766650859171e-08,3.269589179967117e-05,4.312284732994158,0.6171213529887609,1,1,55,6.599312030664205e-08,3.196200097542318e-05,10.081286413013004,0.6165339169674553,1,1,70,7.587970627948668e-08,3.259837590176353e-05,17.912582165037747,0.6295482029672712,1,1,80,2.8920252554375017e-06,0.00045568686184125,3.1504357169615105,1.1582162730046548,1,1,1,7.802593657521958e-08,2.995984660710283e-06,9.58728290797444,1.243943331995979,1,1,66,9.941011897048206e-08,3.029277555237257e-06,24.809371475013904,1.2038151609594934,1,1,90,1.0966680079990912e-07,3.038481169039824e-06,44.51936436002143,1.254378015990369,1,1,105,0.0005188129312899381,0.14030529152617424,0.11871125397738069,1.5771757800248452,1,1,1,0.0003664702432576205,0.14024327004175932,0.4559759079711512,1.6243618149892427,1,1,25,0.00043647315271537826,0.1401867143824689,0.8803923560190015,1.5785617610090412,1,1,29,0.000383309330610453,0.14014507701949822,1.4088671340141445,1.598544452979695,1,1,30,4.539209202925436e-06,0.0023777452671912658,0.508836921013426,13.049333392991684,1,1,1,2.5234919801634958e-06,0.0023775354245366086,1.5947324769804254,13.539252438000403,1,1,61,2.5590093474580904e-06,0.0023775230602794527,3.6807092730305158,13.35944114200538,1,1,80,2.5218537460369506e-06,0.0023775079223329098,6.8938152070040815,13.3429630669998,1,1,92,3.7338510516443646e-06,4.373524460308852e-05,1.4378630659775808,67.04387283703545,1,1,1,7.120345802801888e-08,3.1061762152043665e-05,5.0608705499907956,66.05187107401434,1,1,79,9.710394017098715e-08,3.1038604220368756e-05,12.731982199999038,66.13429352501407,1,1,109,7.385869989287962e-08,3.10266150013351e-05,23.21947587496834,66.11296861799201,1,1,127,3.7335994820476826e-06,3.085538471100645e-05,3.1347633930272423,207.05355758802034,1,1,1,1.4774264969139083e-07,2.4507965908019175e-06,11.504153558984399,205.9406826510094,1,1,98,1.1235826470738684e-07,2.074582552267828e-06,31.851544257020578,208.62478393298807,1,1,138,1.3927946582034096e-07,1.9800435537314744e-06,58.771299568994436,205.7336581189884,1,1,167,0.0005188129312899618,0.1403052915261745,0.11905192298581824,1.5595903299981728,1,1,1,0.00036647024325763765,0.14024327004175938,0.45786434604087844,1.612440301978495,1,1,25,0.00043647315271539387,0.14018671438246882,0.8735061580082402,1.5595086609828286,1,1,29,0.00038330933061047354,0.14014507701949835,1.409995520953089,1.5860790300066583,1,1,30,3.347529531385699e-05,0.0024462923638943744,0.5112357449834235,9.062937444017734,1,1,1,2.618863739354288e-06,0.002445244473812778,1.3382426089956425,8.717713783029467,1,1,37,3.294562892468933e-05,0.002445064293465041,2.8887227320228703,9.083819477003999,1,1,45,2.650306172141736e-06,0.002444591796875078,5.175719399005175,8.713880276947748,1,1,48,3.7615935587721153e-06,4.4922294025722174e-05,1.4366505350335501,20.49998468096601,1,1,1,7.717312613583818e-08,3.260466738614135e-05,4.286658551951405,20.48895496298792,1,1,55,6.342198093216902e-07,3.2590988271807256e-05,10.017560802050866,20.59592930699,1,1,70,3.0215029530696485e-08,3.256267405978178e-05,17.791425489005633,19.810034007008653,1,1,80,3.733678561083969e-06,3.080866737240527e-05,3.1167788000311702,67.56881925300695,1,1,1,8.285165644091162e-08,1.3741655413306617e-06,9.498009514005389,65.88384109002072,1,1,66,3.863962028547162e-08,8.634734684357345e-07,24.58766734600067,63.856796099978965,1,1,90,3.904566667330093e-08,5.947211746556449e-07,44.221945042023435,64.13875504495809,1,1,105
0.00031705341068381245,0.13965935842110588,0.11598001699894667,0.056522884988225996,1,1,1,0.0003959935053248126,0.13965820423618883,0.4443217279622331,0.06267871800810099,1,1,34,0.0003766421502874832,0.1396527519200694,0.8785001010401174,0.08364486502250656,1,1,39,0.0003810915740799634,0.1396537645066008,1.4278939809883013,0.08131944795604795,1,1,40,6.72955153732208e-06,0.0023742472263396726,0.4892576290294528,0.23976567102363333,1,1,1,2.525794372147506e-06,0.0023736689350947133,1.7412972160382196,0.2557056259829551,1,1,84,2.5297663157784366e-06,0.0023736677409642837,4.568985435005743,0.2582202369812876,1,1,123,2.5283974392851273e-06,0.002373668362480187,8.499741864972748,0.26097861101152375,1,1,138,6.256272734107199e-06,5.878965407665218e-05,1.399835946969688,0.6808449490345083,1,1,1,1.3449094664621475e-07,2.8103433654196047e-05,5.946188605972566,0.48473777098115534,1,1,108,2.578967289952372e-07,2.6997243001791533e-05,17.03983583196532,0.7155571460025385,1,1,172,2.423983674903637e-07,2.6993457997982767e-05,31.750676653988194,0.7420373380300589,1,1,200,6.256232411122131e-06,5.224118278788168e-05,3.210748783953022,1.184970726026222,1,1,1,2.6193506031389855e-07,1.6530547147825265e-06,13.618617031024769,1.2826064839609899,1,1,133,3.5751090693567927e-07,1.7418396911121345e-06,45.26445751602296,1.3066933980444446,1,1,226,3.1479058638118466e-07,1.5379014563911049e-06,84.66903313604416,1.28935542301042,1,1,274,0.00031705341068382254,0.13965935842110597,0.12265535502228886,0.061492317996453494,1,1,1,0.00039599350532483826,0.1396582042361886,0.4792722499696538,0.06625519902445376,1,1,34,0.0003766421502875076,0.13965275192006937,0.9203258289489895,0.08517385798040777,1,1,39,0.0003810915740799875,0.13965376450660089,1.4752300020190887,0.08516530704218894,1,1,40,6.7798239067710295e-06,0.0024329037440151417,0.5065262379939668,0.2834141260245815,1,1,1,2.613295140461298e-06,0.002439838691654008,1.4631905740243383,0.294915645965375,1,1,50,2.6130106245041072e-06,0.0024396245320858407,3.311255148029886,0.29548803699435666,1,1,62,2.613499936843693e-06,0.002439808559916452,5.949961824982893,0.29544461297336966,1,1,67,6.256577501106135e-06,5.896681385290898e-05,1.4272229970083572,0.5897819229867309,1,1,1,5.907198034557793e-08,2.8388876768794197e-05,4.955487889004871,0.6132630670326762,1,1,75,1.6458548109386995e-07,2.8579543158581038e-05,12.631247199024074,0.6104608660098165,1,1,107,1.1639680060661921e-07,2.846712479779103e-05,22.26570879202336,0.627983703976497,1,1,117,6.256238226280603e-06,5.2248332681984105e-05,3.109555895032827,1.143242120044306,1,1,1,1.1439837442268876e-07,3.559716665102454e-06,11.309005502029322,1.2256685049505904,1,1,93,2.1057024117170225e-07,5.033132989455912e-06,32.55286240094574,1.2109931529848836,1,1,141,1.884432308695429e-07,4.66995073833153e-06,57.13073428696953,1.244444509036839,1,1,158,0.0003290849685927389,0.1396262657944005,0.11755446996539831,1.6109797509852797,1,1,1,0.0004095014687074699,0.13961531671391894,0.4769981650169939,1.6172787640243769,1,1,34,0.0003887233057505459,0.13961548710456356,0.910519324010238,1.591727784019895,1,1,39,0.0003934139380515196,0.13961530336837316,1.467847869032994,1.5883896179730073,1,1,40,6.729624957368566e-06,0.0023742467410309007,0.5053018589969724,13.396398772019893,1,1,1,2.528094925001591e-06,0.002373666067398788,1.790418494027108,13.420978966983967,1,1,84,2.5321271761502096e-06,0.002373666065811857,4.632502304040827,13.643204746011179,1,1,123,2.531617847784234e-06,0.0023736660431696666,8.605353154998738,13.444503528007772,1,1,138,6.256272955501644e-06,5.8789656039116534e-05,1.4288650440284982,66.46723267197376,1,1,1,1.079683524587521e-07,2.699164594812483e-05,6.04339163005352,66.55349750601454,1,1,108,2.5834702613999246e-07,2.699690726869569e-05,17.14650574303232,67.43910843099002,1,1,172,2.43501355708229e-07,2.6992606154984464e-05,31.95297009299975,67.47196760796942,1,1,200,6.2561682068785e-06,5.224111449434408e-05,3.1401489169802517,206.3037192429765,1,1,1,2.4865444825137797e-07,1.6310243271478627e-06,13.732166611996945,207.70285486598732,1,1,133,3.570361691200073e-07,1.7399451877590402e-06,45.65786288201343,207.9498586290283,1,1,226,3.133777904374147e-07,1.5345037343719278e-06,84.97892087703804,211.06602846097667,1,1,274,0.0003290849685927503,0.13962626579440054,0.11991006397875026,1.639461097016465,1,1,1,0.00040950146870749273,0.13961531671391908,0.4934804860386066,1.6396023830166087,1,1,34,0.00038872330575056836,0.13961548710456367,0.9350507670314983,1.62224780296674,1,1,39,0.00039341393805153826,0.1396153033683732,1.4982561800279655,1.6190970899770036,1,1,40,2.0163853945342634e-05,0.0023851336861518795,0.5151364570483565,9.192832403990906,1,1,1,1.6785289490937067e-05,0.002384588259562465,1.4802423070068471,9.237341450992972,1,1,50,1.6714053632928e-05,0.002384588220450275,3.346361112955492,9.217300922027789,1,1,62,1.680112016598635e-05,0.0023845882833307725,6.0474617760046385,9.245893430022988,1,1,67,6.269907000477767e-06,5.890884340639416e-05,1.4589727319544181,20.793213225028012,1,1,1,3.1829964773082196e-07,2.7347679823584106e-05,5.0844031140441075,20.95150902500609,1,1,75,3.698089145939364e-07,2.734378909723364e-05,12.901653242006432,20.952082473027986,1,1,107,3.507640810302019e-07,2.734247520893466e-05,22.71441686997423,21.035436177044176,1,1,117,6.2562204255299015e-06,5.2241129796043796e-05,3.1869581550126895,68.95721495698672,1,1,1,1.0487461156690162e-07,9.602850474742286e-07,11.51479460799601,74.77688761398895,1,1,93,2.099390551804298e-07,1.080948730228995e-06,32.93367863597814,70.5777582040173,1,1,141,1.819270793401488e-07,1.0069068317209277e-06,57.58581618295284,70.45864528400125,1,1,158,0.0004901142144617504,0.14019415411774128,0.12171104300068691,0.084168708010111,1,1,1,0.00035778435009931715,0.14027032474048268,0.46163602703018114,0.08984607696766034,1,1,25,0.00039961580707888243,0.13999670846660162,0.8920120139955543,0.08868201298173517,1,1,29,0.00037390115244371,0.1401761427513585,1.4284025770029984,0.08725683903321624,1,1,30,3.909183561343567e-06,0.0023937941139286494,0.5178944339859299,0.3314091089996509,1,1,1,2.522408789246121e-06,0.0023775322061519635,1.6094480329775251,0.26899875997332856,1,1,61,2.5361706787112854e-06,0.00237754726905972,3.723441369016655,0.34862613602308556,1,1,80,2.521928507026588e-06,0.0023775066227435895,6.9990446559968404,0.26969590596854687,1,1,92,2.886872810580461e-06,0.0003745098336269466,1.4425236259703524,0.6991809500032105,1,1,1,1.2570423399089884e-07,3.159665445426249e-05,5.098751286976039,0.4973807409987785,1,1,79,1.2345237233735603e-07,3.143922745275874e-05,12.773885059985332,0.49960848200134933,1,1,109,1.2585051438268122e-07,3.162519996594822e-05,23.498234453029,0.5525100969825871,1,1,127,2.8920227499929554e-06,0.0004556851541707196,3.165265552990604,1.2034847799804993,1,1,1,1.8164657821329834e-07,2.5004696842834483e-06,11.553868518036325,1.2987427649786696,1,1,98,1.6059776225238022e-07,2.104103539470986e-06,32.147273109003436,1.2951164389960468,1,1,138,1.979791700380047e-07,2.032648879312125e-06,59.090018384042196,1.3020822440157644,1,1,167,0.0004901142144617814,0.14019415411774158,0.12266413995530456,0.08285769098438323,1,1,1,0.0003577843500993344,0.14027032474048287,0.46433377399807796,0.0891427889582701,1,1,25,0.00039961580707890666,0.13999670846660156,0.8965238289674744,0.08676738198846579,1,1,29,0.0003739011524437321,0.1401761427513585,1.438531718973536,0.08721988496836275,1,1,30,3.975509620819728e-06,0.002456073577074531,0.5231982130208053,0.3725453370134346,1,1,1,2.608536522581043e-06,0.0024452141210798257,1.355210806010291,0.2159662619815208,1,1,37,2.6266090392947076e-06,0.0024415385743966206,2.9490050520398654,0.3872839270043187,1,1,45,2.6100561410458468e-06,0.0024460487776979773,5.246879679965787,0.29978215898154303,1,1,48,2.886842405606088e-06,0.00037468132027515565,1.450054680055473,0.5995095439720899,1,1,1,8.831766650859171e-08,3.269589179967117e-05,4.324799903028179,0.6178623480373062,1,1,55,6.599312030664205e-08,3.196200097542318e-05,10.071973935991991,0.6169805639656261,1,1,70,7.587970627948668e-08,3.259837590176353e-05,17.91665028501302,0.6373760940041393,1,1,80,2.8920252554375017e-06,0.00045568686184125,3.1342078569578007,1.1560553759918548,1,1,1,7.802593657521958e-08,2.995984660710283e-06,9.560475974984001,1.1925535399932414,1,1,66,9.941011897048206e-08,3.029277555237257e-06,24.808898319024593,1.2049975710106082,1,1,90,1.0966680079990912e-07,3.038481169039824e-06,44.50300828902982,1.2568484770017676,1,1,105,0.0005188129312899381,0.14030529152617424,0.11837989301420748,1.5646672419970855,1,1,1,0.0003664702432576205,0.14024327004175932,0.4587782970047556,1.6318604039843194,1,1,25,0.00043647315271537826,0.1401867143824689,0.8832855910295621,1.5870748269953765,1,1,29,0.000383309330610453,0.14014507701949822,1.4218770100269467,1.6033189939917065,1,1,30,4.539209202925436e-06,0.0023777452671912658,0.5085344389663078,13.04191999102477,1,1,1,2.5234919801634958e-06,0.0023775354245366086,1.5927454750053585,13.544606662006117,1,1,61,2.5590093474580904e-06,0.0023775230602794527,3.6783475800184533,13.35498451901367,1,1,80,2.5218537460369506e-06,0.0023775079223329098,6.900187609018758,13.346141314017586,1,1,92,3.7338510516443646e-06,4.373524460308852e-05,1.4400420900201425,67.12431302899495,1,1,1,7.120345802801888e-08,3.1061762152043665e-05,5.078847548982594,66.04148135503056,1,1,79,9.710394017098715e-08,3.1038604220368756e-05,12.7222976119956,66.14301025401801,1,1,109,7.385869989287962e-08,3.10266150013351e-05,23.330092197982594,66.19975203298964,1,1,127,3.7335994820476826e-06,3.085538471100645e-05,3.131383806001395,206.9143542420352,1,1,1,1.4774264969139083e-07,2.4507965908019175e-06,11.476322458998766,205.55740147497272,1,1,98,1.1235826470738684e-07,2.074582552267828e-06,31.864750856999308,208.6789497550344,1,1,138,1.3927946582034096e-07,1.9800435537314744e-06,58.695413758046925,205.68941842095228,1,1,167,0.0005188129312899618,0.1403052915261745,0.11784482694929466,1.5452463619876653,1,1,1,0.00036647024325763765,0.14024327004175938,0.4598124620388262,1.6128378210123628,1,1,25,0.00043647315271539387,0.14018671438246882,0.8833237010403536,1.5684811099781655,1,1,29,0.00038330933061047354,0.14014507701949835,1.4185271599562839,1.588064213981852,1,1,30,3.347529531385699e-05,0.0024462923638943744,0.5064117520232685,9.067606911994517,1,1,1,2.618863739354288e-06,0.002445244473812778,1.332222538010683,8.71290384104941,1,1,37,3.294562892468933e-05,0.002445064293465041,2.901825489010662,9.094738358980976,1,1,45,2.650306172141736e-06,0.002444591796875078,5.176420800969936,8.706521996005904,1,1,48,3.7615935587721153e-06,4.4922294025722174e-05,1.434719754033722,20.49956841598032,1,1,1,7.717312613583818e-08,3.260466738614135e-05,4.285489169997163,20.529304091003723,1,1,55,6.342198093216902e-07,3.2590988271807256e-05,9.976579057984054,20.60181525303051,1,1,70,3.0215029530696485e-08,3.256267405978178e-05,17.6919703920139,19.847875885025132,1,1,80,3.733678561083969e-06,3.080866737240527e-05,3.116903940041084,67.61583475698717,1,1,1,8.285165644091162e-08,1.3741655413306617e-06,9.492306561965961,65.85414795199176,1,1,66,3.863962028547162e-08,8.634734684357345e-07,24.58953943400411,63.95906130399089,1,1,90,3.904566667330093e-08,5.947211746556449e-07,44.356455970031675,64.23024068801897,1,1,105
0.00031705341068381245,0.13965935842110588,0.11627349897753447,0.05664361297385767,1,1,1,0.0003959935053248126,0.13965820423618883,0.4399439899716526,0.062124070012941957,1,1,34,0.0003766421502874832,0.1396527519200694,0.8806559770018794,0.08304775197757408,1,1,39,0.0003810915740799634,0.1396537645066008,1.4287941299844533,0.08203115098876879,1,1,40,6.72955153732208e-06,0.0023742472263396726,0.4920414739754051,0.23968528001569211,1,1,1,2.525794372147506e-06,0.0023736689350947133,1.7562896339804865,0.2581957619986497,1,1,84,2.5297663157784366e-06,0.0023736677409642837,4.540244742995128,0.25873913802206516,1,1,123,2.5283974392851273e-06,0.002373668362480187,8.469564749975689,0.2606613010284491,1,1,138,6.256272734107199e-06,5.878965407665218e-05,1.4045220129773952,0.6805786599870771,1,1,1,1.3449094664621475e-07,2.8103433654196047e-05,5.9632451590150595,0.48630787699948996,1,1,108,2.578967289952372e-07,2.6997243001791533e-05,17.037149960000534,0.7163041339954361,1,1,172,2.423983674903637e-07,2.6993457997982767e-05,31.644808510958683,0.7551700930343941,1,1,200,6.256232411122131e-06,5.224118278788168e-05,3.0695726039703004,1.181322143995203,1,1,1,2.6193506031389855e-07,1.6530547147825265e-06,13.629950427974109,1.2695117309922352,1,1,133,3.5751090693567927e-07,1.7418396911121345e-06,45.38588344596792,1.3154805640224367,1,1,226,3.1479058638118466e-07,1.5379014563911049e-06,84.31731880898587,1.3308468929608352,1,1,274,0.00031705341068382254,0.13965935842110597,0.12057612696662545,0.06132750102551654,1,1,1,0.00039599350532483826,0.1396582042361886,0.47841988503932953,0.06584905396448448,1,1,34,0.0003766421502875076,0.13965275192006937,0.9206403929856606,0.08528686198405921,1,1,39,0.0003810915740799875,0.13965376450660089,1.4673712169751525,0.08409667003434151,1,1,40,6.7798239067710295e-06,0.0024329037440151417,0.5127811049460433,0.2821975559927523,1,1,1,2.613295140461298e-06,0.002439838691654008,1.465765978966374,0.2951341300504282,1,1,50,2.6130106245041072e-06,0.0024396245320858407,3.300737362005748,0.2954467430245131,1,1,62,2.613499936843693e-06,0.002439808559916452,5.926964408019558,0.2960216769715771,1,1,67,6.256577501106135e-06,5.896681385290898e-05,1.4281250570202246,0.5901374749955721,1,1,1,5.907198034557793e-08,2.8388876768794197e-05,4.964457600028254,0.6102720059570856,1,1,75,1.6458548109386995e-07,2.8579543158581038e-05,12.620379686006345,0.6095462490338832,1,1,107,1.1639680060661921e-07,2.846712479779103e-05,22.19760439300444,0.6371181919821538,1,1,117,6.256238226280603e-06,5.2248332681984105e-05,3.099120476981625,1.1479215729632415,1,1,1,1.1439837442268876e-07,3.559716665102454e-06,11.310052717977669,1.1966580200241879,1,1,93,2.1057024117170225e-07,5.033132989455912e-06,32.57659485802287,1.185204767039977,1,1,141,1.884432308695429e-07,4.66995073833153e-06,57.14006598701235,1.2004796030232683,1,1,158,0.0003290849685927389,0.1396262657944005,0.11764893098734319,1.6169051760225557,1,1,1,0.0004095014687074699,0.13961531671391894,0.4782545189955272,1.6124549200176261,1,1,34,0.0003887233057505459,0.13961548710456356,0.9156488640001044,1.594479771971237,1,1,39,0.0003934139380515196,0.13961530336837316,1.4750874220044352,1.584911309008021,1,1,40,6.729624957368566e-06,0.0023742467410309007,0.5048365949769504,13.355936129053589,1,1,1,2.528094925001591e-06,0.002373666067398788,1.795504343986977,13.433990178979002,1,1,84,2.5321271761502096e-06,0.002373666065811857,4.629718461015727,13.652624919021036,1,1,123,2.531617847784234e-06,0.0023736660431696666,8.586597407003865,13.47538048401475,1,1,138,6.256272955501644e-06,5.8789656039116534e-05,1.4290954380412586,66.48433465202106,1,1,1,1.079683524587521e-07,2.699164594812483e-05,6.041486671019811,66.50565989100141,1,1,108,2.5834702613999246e-07,2.699690726869569e-05,17.119899058016017,67.4664222470019,1,1,172,2.43501355708229e-07,2.6992606154984464e-05,31.859399984008633,67.48540475801565,1,1,200,6.2561682068785e-06,5.224111449434408e-05,3.135476551949978,206.19565623998642,1,1,1,2.4865444825137797e-07,1.6310243271478627e-06,13.841072699986398,207.96601125696907,1,1,133,3.570361691200073e-07,1.7399451877590402e-06,45.74784284201451,207.8863128540106,1,1,226,3.133777904374147e-07,1.5345037343719278e-06,85.39496545598377,210.8367588610272,1,1,274,0.0003290849685927503,0.13962626579440054,0.12006137002026662,1.6459179740049876,1,1,1,0.00040950146870749273,0.13961531671391908,0.49412078998284414,1.6347075729863718,1,1,34,0.00038872330575056836,0.13961548710456367,0.9378221639781259,1.6250177740002982,1,1,39,0.00039341393805153826,0.1396153033683732,1.5013113120221533,1.620961280015763,1,1,40,2.0163853945342634e-05,0.0023851336861518795,0.5164343640208244,9.210409291961696,1,1,1,1.6785289490937067e-05,0.002384588259562465,1.494278113998007,9.228961096028797,1,1,50,1.6714053632928e-05,0.002384588220450275,3.352872949966695,9.22630925104022,1,1,62,1.680112016598635e-05,0.0023845882833307725,6.036832047975622,9.250909320020583,1,1,67,6.269907000477767e-06,5.890884340639416e-05,1.4635873810038902,20.79281323699979,1,1,1,3.1829964773082196e-07,2.7347679823584106e-05,5.082961401960347,20.972399366961326,1,1,75,3.698089145939364e-07,2.734378909723364e-05,12.8966944720014,20.91251548496075,1,1,107,3.507640810302019e-07,2.734247520893466e-05,22.73622927197721,21.00974888098426,1,1,117,6.2562204255299015e-06,5.2241129796043796e-05,3.1855278839939274,68.98992626898689,1,1,1,1.0487461156690162e-07,9.602850474742286e-07,11.540028008981608,74.88912254199386,1,1,93,2.099390551804298e-07,1.080948730228995e-06,32.92997172300238,70.55134567298228,1,1,141,1.819270793401488e-07,1.0069068317209277e-06,57.791130755038466,70.37591334502213,1,1,158,0.0004901142144617504,0.14019415411774128,0.12330131197813898,0.08336523501202464,1,1,1,0.00035778435009931715,0.14027032474048268,0.4573760260245763,0.0898025999777019,1,1,25,0.00039961580707888243,0.13999670846660162,0.8912860209820792,0.087693462963216,1,1,29,0.00037390115244371,0.1401761427513585,1.4250879600294866,0.08669294003630057,1,1,30,3.909183561343567e-06,0.0023937941139286494,0.5201308300020173,0.3333360740216449,1,1,1,2.522408789246121e-06,0.0023775322061519635,1.6072918540448882,0.2710042300168425,1,1,61,2.5361706787112854e-06,0.00237754726905972,3.699133376008831,0.34877559199230745,1,1,80,2.521928507026588e-06,0.0023775066227435895,6.947084226994775,0.2705319660017267,1,1,92,2.886872810580461e-06,0.0003745098336269466,1.4356086099869572,0.6935241390019655,1,1,1,1.2570423399089884e-07,3.159665445426249e-05,5.099969427043106,0.49874690297292545,1,1,79,1.2345237233735603e-07,3.143922745275874e-05,12.763122650969308,0.49911263497779146,1,1,109,1.2585051438268122e-07,3.162519996594822e-05,23.48340680799447,0.5457672940101475,1,1,127,2.8920227499929554e-06,0.0004556851541707196,3.158681183005683,1.2017615239601582,1,1,1,1.8164657821329834e-07,2.5004696842834483e-06,11.574224821000826,1.3116614620084874,1,1,98,1.6059776225238022e-07,2.104103539470986e-06,32.06740078702569,1.3001487019937485,1,1,138,1.979791700380047e-07,2.032648879312125e-06,58.981492573046125,1.345566714007873,1,1,167,0.0004901142144617814,0.14019415411774158,0.1217854680144228,0.08254136401228607,1,1,1,0.0003577843500993344,0.14027032474048287,0.47079430596204475,0.08914713800186291,1,1,25,0.00039961580707890666,0.13999670846660156,0.9072622860549018,0.08715844602556899,1,1,29,0.0003739011524437321,0.1401761427513585,1.4262434199918061,0.08623433002503589,1,1,30,3.975509620819728e-06,0.002456073577074531,0.521960821992252,0.3740327450213954,1,1,1,2.608536522581043e-06,0.0024452141210798257,1.3592765600187704,0.21348003100138158,1,1,37,2.6266090392947076e-06,0.0024415385743966206,2.943208548997063,0.3855225519509986,1,1,45,2.6100561410458468e-06,0.0024460487776979773,5.2509960170136765,0.2993964529596269,1,1,48,2.886842405606088e-06,0.00037468132027515565,1.4515508769545704,0.5972001109621488,1,1,1,8.831766650859171e-08,3.269589179967117e-05,4.3183346390142106,0.6178422410157509,1,1,55,6.599312030664205e-08,3.196200097542318e-05,10.08988424501149,0.6180139610078186,1,1,70,7.587970627948668e-08,3.259837590176353e-05,17.900895085011143,0.6720552879851311,1,1,80,2.8920252554375017e-06,0.00045568686184125,3.144729349995032,1.152025223011151,1,1,1,7.802593657521958e-08,2.995984660710283e-06,9.555068517976906,1.209796531999018,1,1,66,9.941011897048206e-08,3.029277555237257e-06,24.80029587901663,1.206563838000875,1,1,90,1.0966680079990912e-07,3.038481169039824e-06,44.5944386110059,1.2000378069933504,1,1,105,0.0005188129312899381,0.14030529152617424,0.11827735195402056,1.5748066800297238,1,1,1,0.0003664702432576205,0.14024327004175932,0.45601343299495056,1.627637660014443,1,1,25,0.00043647315271537826,0.1401867143824689,0.883138244971633,1.5903746020048857,1,1,29,0.000383309330610453,0.14014507701949822,1.4187664819764905,1.6051524119684473,1,1,30,4.539209202925436e-06,0.0023777452671912658,0.5073368909652345,13.04253754200181,1,1,1,2.5234919801634958e-06,0.0023775354245366086,1.590063065988943,13.537931272992864,1,1,61,2.5590093474580904e-06,0.0023775230602794527,3.6723844170337543,13.357010164996609,1,1,80,2.5218537460369506e-06,0.0023775079223329098,6.908522134006489,13.351238427043427,1,1,92,3.7338510516443646e-06,4.373524460308852e-05,1.4363184130052105,66.98387971305056,1,1,1,7.120345802801888e-08,3.1061762152043665e-05,5.071904562995769,66.0562393819564,1,1,79,9.710394017098715e-08,3.1038604220368756e-05,12.70533725101268,66.09903607197339,1,1,109,7.385869989287962e-08,3.10266150013351e-05,23.24429430399323,66.09452380094444,1,1,127,3.7335994820476826e-06,3.085538471100645e-05,3.134934564004652,206.95290817099158,1,1,1,1.4774264969139083e-07,2.4507965908019175e-06,11.509506465983577,205.82871227699798,1,1,98,1.1235826470738684e-07,2.074582552267828e-06,31.83768641197821,208.53647081099916,1,1,138,1.3927946582034096e-07,1.9800435537314744e-06,58.48824107501423,205.65841823798837,1,1,167,0.0005188129312899618,0.1403052915261745,0.1184679750003852,1.54480848897947,1,1,1,0.00036647024325763765,0.14024327004175938,0.4561781410011463,1.6088674939819612,1,1,25,0.00043647315271539387,0.14018671438246882,0.8812813099939376,1.5756028679898009,1,1,29,0.00038330933061047354,0.14014507701949835,1.4066793710226193,1.5899904810357839,1,1,30,3.347529531385699e-05,0.0024462923638943744,0.5072845200193115,9.043366465950385,1,1,1,2.618863739354288e-06,0.002445244473812778,1.3399196329992265,8.727756901003886,1,1,37,3.294562892468933e-05,0.002445064293465041,2.8974646799615584,9.095528488978744,1,1,45,2.650306172141736e-06,0.002444591796875078,5.182546267984435,8.715210456983186,1,1,48,3.7615935587721153e-06,4.4922294025722174e-05,1.4327131410245784,20.50839549396187,1,1,1,7.717312613583818e-08,3.260466738614135e-05,4.2822406369959936,20.519493845989928,1,1,55,6.342198093216902e-07,3.2590988271807256e-05,10.016089015989564,20.573229243978858,1,1,70,3.0215029530696485e-08,3.256267405978178e-05,17.78512299695285,19.843355684017297,1,1,80,3.733678561083969e-06,3.080866737240527e-05,3.117716961016413,67.48229401494609,1,1,1,8.285165644091162e-08,1.3741655413306617e-06,9.529852037027013,65.86628023302183,1,1,66,3.863962028547162e-08,8.634734684357345e-07,24.635860912967473,63.89325884601567,1,1,90,3.904566667330093e-08,5.947211746556449e-07,44.23275148397079,64.14228529599495,1,1,105


==> heat_timing_rana_new.csv <==
s,B1RadauIIAL2projTrueL2err,B1RadauIIAL2projTrueH1err,B1RadauIIAL2projTrueSolverTime,B1RadauIIAL2projTrueProjectorTime,B1RadauIIAL2projTrueStepperSteps,B1RadauIIAL2projTrueStepperNonlinearIts,B1RadauIIAL2projTrueStepperLinearIts,B2RadauIIAL2projTrueL2err,B2RadauIIAL2projTrueH1err,B2RadauIIAL2projTrueSolverTime,B2RadauIIAL2projTrueProjectorTime,B2RadauIIAL2projTrueStepperSteps,B2RadauIIAL2projTrueStepperNonlinearIts,B2RadauIIAL2projTrueStepperLinearIts,B3RadauIIAL2projTrueL2err,B3RadauIIAL2projTrueH1err,B3RadauIIAL2projTrueSolverTime,B3RadauIIAL2projTrueProjectorTime,B3RadauIIAL2projTrueStepperSteps,B3RadauIIAL2projTrueStepperNonlinearIts,B3RadauIIAL2projTrueStepperLinearIts,B4RadauIIAL2projTrueL2err,B4RadauIIAL2projTrueH1err,B4RadauIIAL2projTrueSolverTime,B4RadauIIAL2projTrueProjectorTime,B4RadauIIAL2projTrueStepperSteps,B4RadauIIAL2projTrueStepperNonlinearIts,B4RadauIIAL2projTrueStepperLinearIts
1,0.000317053,0.139659358,0.12175958,0.053157908,1,1,14,6.91E-06,0.002512342,0.462239866,0.104638366,1,1,17,6.41E-06,0.001923984,1.368682477,0.299364902,1,1,22,6.30E-06,0.001880856,3.024462517,0.583698769,1,1,28
2,0.000395989,0.139658215,0.453779011,0.057144597,1,1,55,2.75E-06,0.002522359,1.708497677,0.105069769,1,1,81,1.30E-06,0.001923216,6.559402704,0.316884506,1,1,125,9.80E-07,0.001880072,15.29542757,0.655470627,1,1,156
3,0.000376639,0.139652787,0.903580172,0.05799899,1,1,65,2.75E-06,0.002522043,4.065259238,0.111228053,1,1,105,1.30E-06,0.001923216,17.55628481,0.319266518,1,1,180,9.80E-07,0.001880072,48.53169521,0.655940072,1,1,245
4,0.000381092,0.139653778,1.494097534,0.05881821,1,1,67,2.75E-06,0.002522364,7.432701138,0.112619299,1,1,112,1.30E-06,0.001923216,32.03369779,0.363551459,1,1,202,9.80E-07,0.001880072,85.87844394,0.655636747,1,1,279

